Learning Rich Representations For Structured Visual Prediction Tasks

We describe an approach to learning rich representations for images, that enables simple and effective predictors in a range of vision tasks involving spatially structured maps. Our key idea is to map small image elements to feature representations extracted from a sequence of nested regions of increasing spatial extent. These regions are obtained by "zooming out" from the pixel/superpixel all the way to scene-level resolution, and hence we call these zoom-out features. Applied to semantic segmentation and other structured prediction tasks, our approach exploits statistical structure in the image and in the label space without setting up explicit structured prediction mechanisms, and thus avoids complex and expensive inference. Instead image elements are classified by a feedforward multilayer network with skip-layer connections spanning the zoom-out levels. When used in conjunction with modern neural architectures such as ResNet, DenseNet and NASNet (to which it is complementary) our approach achieves competitive accuracy on segmentation benchmarks. In addition, we propose an approach for learning category-level semantic segmentation purely from image-level classification tag. It exploits localization cues that emerge from training a modified zoom-out architecture tailored for classification tasks, to drive a weakly supervised process that automatically labels a sparse, diverse training set of points likely to belong to classes of interest. Finally, we introduce data-driven regularization functions for the supervised training of CNNs. Our innovation takes the form of a regularizer derived by learning an autoencoder over the set of annotations. This approach leverages an improved representation of label space to inform extraction of features from images

==> figs/2007_002728_sp299-r2.txt <==
-1.1200 -0.2400
-1.1120 -0.2320
-1.1120 -0.2240
-1.1120 -0.2160
-1.1120 -0.2080
-1.1120 -0.2000
-1.1120 -0.1920
-1.1120 -0.1840
-1.1120 -0.1760
-1.1120 -0.1680
-1.1040 -0.1600
-1.0960 -0.1520
-1.0880 -0.1440
-1.0800 -0.1440
-1.0720 -0.1360
-1.0720 -0.1280
-1.0720 -0.1200
-1.0720 -0.1120
-1.0720 -0.1040
-1.0720 -0.0960
-1.0720 -0.0880
-1.0720 -0.0800
-1.0720 -0.0720
-1.0720 -0.0640
-1.0720 -0.0560
-1.0720 -0.0480
-1.0640 -0.0400
-1.0640 -0.0320
-1.0640 -0.0240
-1.0640 -0.0160
-1.0640 -0.0080
-1.0640 0.0000
-1.0640 0.0080
-1.0560 0.0080
-1.0480 0.0080
-1.0400 0.0080
-1.0320 0.0160
-1.0240 0.0080
-1.0160 0.0080
-1.0080 0.0080
-1.0000 0.0080
-0.9920 0.0080
-0.9840 0.0000
-0.9760 0.0000
-0.9680 0.0000
-0.9600 -0.0080
-0.9520 -0.0080
-0.9440 -0.0080
-0.9360 -0.0080
-0.9280 -0.0080
-0.9200 -0.0160
-0.9120 -0.0080
-0.9040 -0.0080
-0.8960 -0.0080
-0.8880 -0.0160
-0.8800 -0.0160
-0.8720 -0.0160
-0.8640 -0.0160
-0.8560 -0.0160
-0.8480 -0.0080
-0.8400 -0.0160
-0.8320 -0.0240
-0.8240 -0.0240
-0.8160 -0.0240
-0.8080 -0.0320
-0.8000 -0.0240
-0.8000 -0.0320
-0.7920 -0.0400
-0.7840 -0.0320
-0.7760 -0.0240
-0.7680 -0.0240
-0.7600 -0.0240
-0.7520 -0.0320
-0.7440 -0.0240
-0.7360 -0.0240
-0.7280 -0.0320
-0.7200 -0.0240
-0.7200 -0.0160
-0.7280 -0.0080
-0.7360 -0.0080
-0.7360 0.0000
-0.7280 0.0080
-0.7200 0.0160
-0.7120 0.0240
-0.7200 0.0320
-0.7280 0.0320
-0.7360 0.0240
-0.7440 0.0240
-0.7520 0.0320
-0.7440 0.0240
-0.7360 0.0240
-0.7280 0.0320
-0.7200 0.0400
-0.7120 0.0400
-0.7120 0.0320
-0.7120 0.0240
-0.7200 0.0160
-0.7200 0.0080
-0.7120 0.0000
-0.7040 0.0000
-0.6960 0.0080
-0.6960 0.0160
-0.6880 0.0160
-0.6800 0.0240
-0.6720 0.0240
-0.6640 0.0240
-0.6560 0.0240
-0.6560 0.0160
-0.6640 0.0160
-0.6720 0.0080
-0.6640 0.0000
-0.6560 0.0000
-0.6480 0.0000
-0.6400 0.0000
-0.6320 0.0080
-0.6320 0.0160
-0.6240 0.0240
-0.6160 0.0240
-0.6080 0.0240
-0.6000 0.0240
-0.5920 0.0240
-0.5840 0.0240
-0.5760 0.0160
-0.5680 0.0080
-0.5600 0.0160
-0.5520 0.0240
-0.5440 0.0240
-0.5440 0.0160
-0.5360 0.0080
-0.5280 0.0160
-0.5360 0.0080
-0.5280 0.0000
-0.5200 -0.0080
-0.5120 -0.0160
-0.5040 -0.0240
-0.4960 -0.0160
-0.4960 -0.0080
-0.4880 -0.0080
-0.4800 -0.0080
-0.4720 -0.0080
-0.4640 0.0000
-0.4640 -0.0080
-0.4720 -0.0160
-0.4800 -0.0160
-0.4880 -0.0240
-0.4960 -0.0320
-0.4880 -0.0400
-0.4800 -0.0400
-0.4720 -0.0400
-0.4640 -0.0320
-0.4640 -0.0400
-0.4640 -0.0480
-0.4720 -0.0560
-0.4640 -0.0640
-0.4560 -0.0640
-0.4480 -0.0560
-0.4400 -0.0560
-0.4400 -0.0640
-0.4320 -0.0720
-0.4240 -0.0720
-0.4160 -0.0800
-0.4240 -0.0720
-0.4320 -0.0720
-0.4400 -0.0800
-0.4320 -0.0720
-0.4400 -0.0640
-0.4480 -0.0640
-0.4560 -0.0720
-0.4640 -0.0640
-0.4720 -0.0640
-0.4800 -0.0640
-0.4880 -0.0640
-0.4960 -0.0720
-0.4880 -0.0800
-0.4800 -0.0800
-0.4720 -0.0880
-0.4640 -0.0880
-0.4560 -0.0880
-0.4560 -0.0960
-0.4480 -0.1040
-0.4400 -0.1120
-0.4320 -0.1040
-0.4400 -0.1120
-0.4480 -0.1120
-0.4560 -0.1200
-0.4640 -0.1200
-0.4720 -0.1120
-0.4800 -0.1200
-0.4800 -0.1280
-0.4800 -0.1360
-0.4720 -0.1440
-0.4640 -0.1520
-0.4560 -0.1600
-0.4480 -0.1680
-0.4400 -0.1600
-0.4400 -0.1520
-0.4320 -0.1520
-0.4240 -0.1440
-0.4160 -0.1360
-0.4080 -0.1360
-0.4160 -0.1440
-0.4080 -0.1520
-0.4000 -0.1520
-0.4080 -0.1600
-0.4080 -0.1680
-0.4000 -0.1760
-0.3920 -0.1680
-0.3920 -0.1760
-0.3840 -0.1840
-0.3760 -0.1760
-0.3680 -0.1680
-0.3760 -0.1600
-0.3760 -0.1520
-0.3680 -0.1600
-0.3600 -0.1600
-0.3520 -0.1520
-0.3600 -0.1600
-0.3520 -0.1680
-0.3440 -0.1680
-0.3360 -0.1600
-0.3280 -0.1680
-0.3200 -0.1760
-0.3120 -0.1680
-0.3040 -0.1600
-0.2960 -0.1600
-0.2960 -0.1680
-0.2880 -0.1760
-0.2880 -0.1840
-0.2880 -0.1920
-0.2800 -0.2000
-0.2720 -0.2080
-0.2720 -0.2160
-0.2800 -0.2160
-0.2880 -0.2240
-0.2800 -0.2320
-0.2720 -0.2320
-0.2640 -0.2400
-0.2560 -0.2400
-0.2560 -0.2480
-0.2640 -0.2560
-0.2640 -0.2640
-0.2640 -0.2720
-0.2720 -0.2800
-0.2640 -0.2880
-0.2560 -0.2960
-0.2480 -0.3040
-0.2480 -0.3120
-0.2560 -0.3120
-0.2640 -0.3120
-0.2720 -0.3200
-0.2640 -0.3280
-0.2640 -0.3360
-0.2640 -0.3440
-0.2640 -0.3520
-0.2640 -0.3600
-0.2640 -0.3680
-0.2640 -0.3760
-0.2560 -0.3840
-0.2640 -0.3920
-0.2560 -0.4000
-0.2640 -0.3920
-0.2720 -0.4000
-0.2800 -0.4080
-0.2720 -0.4160
-0.2640 -0.4240
-0.2720 -0.4240
-0.2800 -0.4240
-0.2880 -0.4160
-0.2960 -0.4240
-0.2960 -0.4320
-0.2880 -0.4400
-0.2800 -0.4400
-0.2880 -0.4400
-0.2960 -0.4320
-0.3040 -0.4320
-0.3120 -0.4320
-0.3200 -0.4320
-0.3280 -0.4400
-0.3200 -0.4480
-0.3120 -0.4480
-0.3040 -0.4480
-0.2960 -0.4560
-0.3040 -0.4640
-0.3120 -0.4560
-0.3200 -0.4560
-0.3280 -0.4640
-0.3280 -0.4720
-0.3360 -0.4720
-0.3440 -0.4720
-0.3520 -0.4800
-0.3440 -0.4880
-0.3360 -0.4880
-0.3360 -0.4960
-0.3280 -0.5040
-0.3200 -0.5040
-0.3280 -0.5040
-0.3360 -0.5040
-0.3440 -0.5120
-0.3360 -0.5200
-0.3280 -0.5200
-0.3200 -0.5200
-0.3120 -0.5280
-0.3040 -0.5360
-0.2960 -0.5440
-0.2880 -0.5440
-0.2800 -0.5440
-0.2720 -0.5440
-0.2640 -0.5520
-0.2560 -0.5520
-0.2480 -0.5520
-0.2400 -0.5520
-0.2480 -0.5600
-0.2560 -0.5680
-0.2480 -0.5760
-0.2400 -0.5760
-0.2480 -0.5840
-0.2560 -0.5920
-0.2640 -0.6000
-0.2720 -0.6080
-0.2800 -0.6160
-0.2880 -0.6160
-0.2960 -0.6240
-0.3040 -0.6240
-0.3120 -0.6240
-0.3200 -0.6320
-0.3120 -0.6400
-0.3120 -0.6480
-0.3200 -0.6480
-0.3280 -0.6480
-0.3360 -0.6560
-0.3440 -0.6560
-0.3520 -0.6480
-0.3520 -0.6400
-0.3600 -0.6320
-0.3680 -0.6320
-0.3760 -0.6240
-0.3840 -0.6160
-0.3920 -0.6160
-0.4000 -0.6080
-0.4080 -0.6000
-0.4160 -0.5920
-0.4240 -0.6000
-0.4240 -0.6080
-0.4240 -0.6160
-0.4240 -0.6240
-0.4240 -0.6160
-0.4320 -0.6080
-0.4400 -0.6080
-0.4480 -0.6080
-0.4560 -0.6160
-0.4640 -0.6160
-0.4720 -0.6240
-0.4800 -0.6240
-0.4880 -0.6240
-0.4960 -0.6240
-0.5040 -0.6240
-0.5120 -0.6320
-0.5120 -0.6240
-0.5200 -0.6160
-0.5200 -0.6080
-0.5200 -0.6000
-0.5280 -0.5920
-0.5360 -0.5840
-0.5440 -0.5920
-0.5440 -0.6000
-0.5520 -0.6000
-0.5600 -0.6080
-0.5680 -0.6160
-0.5680 -0.6240
-0.5680 -0.6320
-0.5760 -0.6400
-0.5760 -0.6320
-0.5840 -0.6240
-0.5840 -0.6160
-0.5840 -0.6080
-0.5920 -0.6000
-0.5920 -0.5920
-0.6000 -0.5840
-0.6080 -0.5840
-0.6160 -0.5920
-0.6160 -0.6000
-0.6160 -0.6080
-0.6240 -0.6160
-0.6240 -0.6240
-0.6240 -0.6320
-0.6240 -0.6400
-0.6240 -0.6480
-0.6240 -0.6560
-0.6240 -0.6640
-0.6240 -0.6720
-0.6160 -0.6800
-0.6160 -0.6880
-0.6160 -0.6960
-0.6160 -0.7040
-0.6160 -0.7120
-0.6160 -0.7200
-0.6080 -0.7280
-0.6080 -0.7360
-0.6160 -0.7440
-0.6240 -0.7440
-0.6320 -0.7360
-0.6400 -0.7360
-0.6480 -0.7440
-0.6560 -0.7520
-0.6640 -0.7600
-0.6720 -0.7520
-0.6800 -0.7600
-0.6880 -0.7600
-0.6960 -0.7680
-0.7040 -0.7680
-0.7120 -0.7760
-0.7200 -0.7840
-0.7280 -0.7840
-0.7360 -0.7840
-0.7440 -0.7760
-0.7520 -0.7680
-0.7600 -0.7600
-0.7600 -0.7520
-0.7600 -0.7440
-0.7600 -0.7360
-0.7600 -0.7280
-0.7600 -0.7200
-0.7600 -0.7120
-0.7600 -0.7040
-0.7600 -0.6960
-0.7600 -0.6880
-0.7600 -0.6800
-0.7600 -0.6720
-0.7600 -0.6640
-0.7600 -0.6560
-0.7520 -0.6480
-0.7520 -0.6400
-0.7520 -0.6320
-0.7520 -0.6240
-0.7520 -0.6160
-0.7520 -0.6080
-0.7520 -0.6000
-0.7600 -0.5920
-0.7680 -0.5920
-0.7760 -0.5920
-0.7840 -0.5920
-0.7920 -0.5920
-0.8000 -0.5920
-0.8080 -0.5920
-0.8160 -0.5920
-0.8240 -0.5920
-0.8320 -0.5920
-0.8400 -0.5920
-0.8480 -0.5920
-0.8560 -0.5920
-0.8640 -0.5920
-0.8720 -0.5920
-0.8800 -0.5920
-0.8880 -0.5920
-0.8960 -0.5920
-0.9040 -0.5920
-0.9120 -0.5920
-0.9120 -0.5840
-0.9120 -0.5760
-0.9120 -0.5680
-0.9120 -0.5600
-0.9120 -0.5520
-0.9120 -0.5440
-0.9120 -0.5360
-0.9120 -0.5280
-0.9120 -0.5200
-0.9120 -0.5120
-0.9200 -0.5040
-0.9200 -0.4960
-0.9200 -0.4880
-0.9200 -0.4800
-0.9200 -0.4720
-0.9200 -0.4640
-0.9280 -0.4560
-0.9360 -0.4560
-0.9440 -0.4480
-0.9520 -0.4560
-0.9600 -0.4480
-0.9680 -0.4560
-0.9760 -0.4480
-0.9840 -0.4560
-0.9920 -0.4480
-1.0000 -0.4480
-1.0080 -0.4480
-1.0160 -0.4480
-1.0240 -0.4480
-1.0320 -0.4480
-1.0400 -0.4400
-1.0480 -0.4400
-1.0480 -0.4320
-1.0560 -0.4240
-1.0560 -0.4160
-1.0560 -0.4080
-1.0480 -0.4000
-1.0480 -0.3920
-1.0480 -0.3840
-1.0560 -0.3760
-1.0560 -0.3680
-1.0560 -0.3600
-1.0560 -0.3520
-1.0480 -0.3440
-1.0480 -0.3360
-1.0480 -0.3280
-1.0480 -0.3200
-1.0560 -0.3120
-1.0640 -0.3040
-1.0720 -0.3040
-1.0800 -0.2960
-1.0880 -0.2880
-1.0960 -0.2880
-1.1040 -0.2800
-1.1120 -0.2720
-1.1200 -0.2720
-1.1200 -0.2640
-1.1200 -0.2560
-1.1200 -0.2480
-1.1200 -0.2400


==> figs/2007_002728_sp299-r3.txt <==
-1.3040 -0.2560
-1.2960 -0.2480
-1.2960 -0.2400
-1.2880 -0.2320
-1.2880 -0.2240
-1.2880 -0.2160
-1.2800 -0.2080
-1.2800 -0.2000
-1.2800 -0.1920
-1.2720 -0.1840
-1.2720 -0.1760
-1.2720 -0.1680
-1.2640 -0.1600
-1.2640 -0.1520
-1.2560 -0.1440
-1.2480 -0.1360
-1.2480 -0.1280
-1.2480 -0.1200
-1.2480 -0.1120
-1.2400 -0.1040
-1.2400 -0.0960
-1.2400 -0.0880
-1.2400 -0.0800
-1.2320 -0.0720
-1.2320 -0.0640
-1.2320 -0.0560
-1.2240 -0.0480
-1.2240 -0.0400
-1.2240 -0.0320
-1.2240 -0.0240
-1.2160 -0.0160
-1.2160 -0.0080
-1.2080 0.0000
-1.2000 0.0080
-1.2080 0.0160
-1.2000 0.0160
-1.1920 0.0160
-1.1840 0.0160
-1.1760 0.0160
-1.1680 0.0160
-1.1600 0.0240
-1.1600 0.0320
-1.1600 0.0400
-1.1680 0.0480
-1.1680 0.0560
-1.1760 0.0640
-1.1760 0.0720
-1.1760 0.0800
-1.1840 0.0880
-1.1840 0.0960
-1.1920 0.1040
-1.1920 0.1120
-1.2000 0.1200
-1.1920 0.1120
-1.1840 0.1120
-1.1760 0.1120
-1.1680 0.1200
-1.1680 0.1280
-1.1760 0.1360
-1.1760 0.1440
-1.1760 0.1520
-1.1760 0.1600
-1.1680 0.1680
-1.1680 0.1760
-1.1600 0.1840
-1.1600 0.1920
-1.1520 0.1920
-1.1440 0.2000
-1.1360 0.1920
-1.1280 0.1920
-1.1200 0.1920
-1.1120 0.1920
-1.1040 0.2000
-1.1040 0.2080
-1.1040 0.2000
-1.0960 0.1920
-1.0880 0.1840
-1.0880 0.1760
-1.0800 0.1680
-1.0800 0.1600
-1.0800 0.1520
-1.0800 0.1440
-1.0800 0.1360
-1.0800 0.1280
-1.0800 0.1200
-1.0720 0.1120
-1.0640 0.1200
-1.0640 0.1280
-1.0560 0.1360
-1.0560 0.1440
-1.0480 0.1440
-1.0400 0.1520
-1.0400 0.1600
-1.0400 0.1680
-1.0480 0.1760
-1.0480 0.1840
-1.0480 0.1920
-1.0400 0.1920
-1.0320 0.1920
-1.0240 0.2000
-1.0160 0.2000
-1.0080 0.2000
-1.0000 0.2000
-1.0000 0.1920
-0.9920 0.1840
-0.9840 0.1760
-0.9760 0.1680
-0.9760 0.1600
-0.9680 0.1520
-0.9600 0.1440
-0.9520 0.1360
-0.9440 0.1280
-0.9360 0.1200
-0.9280 0.1120
-0.9200 0.1040
-0.9120 0.1040
-0.9040 0.0960
-0.8960 0.1040
-0.8880 0.1040
-0.8800 0.0960
-0.8720 0.1040
-0.8640 0.1040
-0.8560 0.1040
-0.8480 0.1120
-0.8400 0.1200
-0.8400 0.1280
-0.8480 0.1360
-0.8400 0.1280
-0.8320 0.1360
-0.8240 0.1360
-0.8160 0.1280
-0.8080 0.1360
-0.8080 0.1440
-0.8000 0.1440
-0.7920 0.1520
-0.8000 0.1600
-0.8080 0.1600
-0.8160 0.1600
-0.8240 0.1600
-0.8320 0.1520
-0.8400 0.1520
-0.8400 0.1600
-0.8400 0.1680
-0.8320 0.1680
-0.8240 0.1760
-0.8240 0.1680
-0.8160 0.1600
-0.8080 0.1600
-0.8000 0.1680
-0.8000 0.1760
-0.8080 0.1840
-0.8000 0.1840
-0.8000 0.1760
-0.7920 0.1680
-0.7840 0.1600
-0.7760 0.1680
-0.7760 0.1760
-0.7760 0.1840
-0.7760 0.1920
-0.7680 0.2000
-0.7760 0.1920
-0.7680 0.1840
-0.7600 0.1760
-0.7520 0.1840
-0.7440 0.1840
-0.7360 0.1840
-0.7280 0.1920
-0.7200 0.1920
-0.7120 0.2000
-0.7200 0.2080
-0.7120 0.2080
-0.7040 0.2000
-0.6960 0.1920
-0.6960 0.1840
-0.6880 0.1760
-0.6960 0.1680
-0.6880 0.1600
-0.6800 0.1520
-0.6720 0.1440
-0.6640 0.1440
-0.6560 0.1520
-0.6560 0.1440
-0.6480 0.1360
-0.6400 0.1440
-0.6320 0.1360
-0.6240 0.1440
-0.6160 0.1520
-0.6240 0.1600
-0.6320 0.1600
-0.6240 0.1600
-0.6160 0.1520
-0.6080 0.1520
-0.6160 0.1440
-0.6080 0.1360
-0.6000 0.1360
-0.5920 0.1440
-0.5840 0.1440
-0.5760 0.1440
-0.5680 0.1520
-0.5680 0.1600
-0.5600 0.1680
-0.5520 0.1680
-0.5440 0.1760
-0.5360 0.1840
-0.5280 0.1840
-0.5360 0.1760
-0.5360 0.1680
-0.5360 0.1600
-0.5280 0.1520
-0.5200 0.1440
-0.5120 0.1520
-0.5040 0.1600
-0.5120 0.1680
-0.5040 0.1600
-0.4960 0.1600
-0.4880 0.1680
-0.4880 0.1760
-0.4800 0.1760
-0.4720 0.1840
-0.4720 0.1920
-0.4640 0.1840
-0.4720 0.1840
-0.4800 0.1760
-0.4880 0.1680
-0.4960 0.1600
-0.5040 0.1520
-0.5040 0.1440
-0.5040 0.1360
-0.5120 0.1280
-0.5040 0.1200
-0.4960 0.1200
-0.4880 0.1200
-0.4800 0.1120
-0.4720 0.1120
-0.4640 0.1120
-0.4720 0.1040
-0.4800 0.1040
-0.4880 0.0960
-0.4880 0.0880
-0.4800 0.0800
-0.4720 0.0880
-0.4640 0.0880
-0.4560 0.0960
-0.4480 0.0960
-0.4400 0.1040
-0.4320 0.1040
-0.4240 0.0960
-0.4160 0.0880
-0.4080 0.0880
-0.4080 0.0800
-0.4000 0.0720
-0.4000 0.0640
-0.3920 0.0560
-0.3840 0.0560
-0.3920 0.0560
-0.4000 0.0480
-0.4000 0.0400
-0.4000 0.0320
-0.4080 0.0240
-0.4160 0.0160
-0.4080 0.0080
-0.4000 0.0080
-0.3920 0.0080
-0.3840 0.0000
-0.3760 0.0000
-0.3680 0.0000
-0.3680 -0.0080
-0.3600 -0.0160
-0.3520 -0.0080
-0.3440 -0.0080
-0.3360 -0.0160
-0.3440 -0.0080
-0.3520 -0.0080
-0.3600 -0.0160
-0.3600 -0.0240
-0.3680 -0.0320
-0.3600 -0.0400
-0.3520 -0.0400
-0.3440 -0.0320
-0.3360 -0.0320
-0.3280 -0.0320
-0.3200 -0.0400
-0.3120 -0.0480
-0.3040 -0.0480
-0.2960 -0.0480
-0.2880 -0.0480
-0.2800 -0.0480
-0.2720 -0.0480
-0.2640 -0.0480
-0.2560 -0.0560
-0.2480 -0.0560
-0.2400 -0.0560
-0.2320 -0.0560
-0.2240 -0.0560
-0.2160 -0.0560
-0.2080 -0.0560
-0.2000 -0.0640
-0.1920 -0.0640
-0.1840 -0.0640
-0.1840 -0.0720
-0.1760 -0.0800
-0.1760 -0.0880
-0.1760 -0.0960
-0.1680 -0.1040
-0.1680 -0.1120
-0.1600 -0.1200
-0.1600 -0.1280
-0.1600 -0.1360
-0.1680 -0.1440
-0.1680 -0.1520
-0.1760 -0.1600
-0.1760 -0.1680
-0.1840 -0.1760
-0.1920 -0.1840
-0.1920 -0.1920
-0.1920 -0.2000
-0.2000 -0.2080
-0.2080 -0.2160
-0.2080 -0.2240
-0.2160 -0.2320
-0.2160 -0.2400
-0.2160 -0.2480
-0.2160 -0.2560
-0.2080 -0.2640
-0.2000 -0.2560
-0.2000 -0.2480
-0.1920 -0.2480
-0.1840 -0.2400
-0.1840 -0.2320
-0.1920 -0.2240
-0.1840 -0.2160
-0.1760 -0.2160
-0.1680 -0.2080
-0.1760 -0.2000
-0.1680 -0.2000
-0.1680 -0.2080
-0.1600 -0.2160
-0.1520 -0.2240
-0.1520 -0.2320
-0.1600 -0.2400
-0.1600 -0.2480
-0.1600 -0.2560
-0.1600 -0.2640
-0.1600 -0.2720
-0.1600 -0.2800
-0.1600 -0.2880
-0.1520 -0.2960
-0.1440 -0.2960
-0.1360 -0.2880
-0.1280 -0.2800
-0.1280 -0.2720
-0.1280 -0.2640
-0.1280 -0.2560
-0.1200 -0.2480
-0.1280 -0.2400
-0.1280 -0.2320
-0.1360 -0.2240
-0.1360 -0.2160
-0.1280 -0.2080
-0.1200 -0.2080
-0.1200 -0.2160
-0.1120 -0.2240
-0.1120 -0.2320
-0.1200 -0.2400
-0.1200 -0.2480
-0.1120 -0.2560
-0.1040 -0.2480
-0.1120 -0.2560
-0.1120 -0.2640
-0.1120 -0.2720
-0.1120 -0.2800
-0.1120 -0.2880
-0.1040 -0.2960
-0.0960 -0.2960
-0.0880 -0.2880
-0.0960 -0.2800
-0.0960 -0.2720
-0.0960 -0.2640
-0.0880 -0.2640
-0.0800 -0.2720
-0.0800 -0.2800
-0.0720 -0.2880
-0.0720 -0.2960
-0.0720 -0.3040
-0.0800 -0.3120
-0.0880 -0.3120
-0.0960 -0.3040
-0.1040 -0.3040
-0.1120 -0.3120
-0.1040 -0.3200
-0.1120 -0.3200
-0.1200 -0.3280
-0.1120 -0.3360
-0.1040 -0.3440
-0.0960 -0.3440
-0.0880 -0.3440
-0.0960 -0.3440
-0.1040 -0.3520
-0.1120 -0.3520
-0.1200 -0.3600
-0.1120 -0.3680
-0.1200 -0.3680
-0.1280 -0.3680
-0.1360 -0.3760
-0.1280 -0.3840
-0.1280 -0.3920
-0.1200 -0.4000
-0.1280 -0.3920
-0.1360 -0.4000
-0.1360 -0.4080
-0.1280 -0.4160
-0.1200 -0.4160
-0.1280 -0.4160
-0.1360 -0.4240
-0.1440 -0.4320
-0.1440 -0.4400
-0.1360 -0.4480
-0.1280 -0.4560
-0.1200 -0.4640
-0.1280 -0.4720
-0.1360 -0.4720
-0.1440 -0.4800
-0.1360 -0.4880
-0.1280 -0.4960
-0.1200 -0.5040
-0.1120 -0.5040
-0.1200 -0.5040
-0.1280 -0.4960
-0.1360 -0.4880
-0.1440 -0.4880
-0.1520 -0.4960
-0.1600 -0.5040
-0.1600 -0.5120
-0.1600 -0.5200
-0.1600 -0.5280
-0.1600 -0.5360
-0.1600 -0.5440
-0.1680 -0.5440
-0.1760 -0.5440
-0.1840 -0.5440
-0.1920 -0.5440
-0.2000 -0.5520
-0.2000 -0.5600
-0.2000 -0.5680
-0.1920 -0.5760
-0.1920 -0.5840
-0.1840 -0.5920
-0.1760 -0.5920
-0.1680 -0.5840
-0.1600 -0.5920
-0.1680 -0.6000
-0.1600 -0.6080
-0.1520 -0.6080
-0.1440 -0.6080
-0.1360 -0.6080
-0.1440 -0.6080
-0.1520 -0.6160
-0.1440 -0.6240
-0.1360 -0.6320
-0.1280 -0.6240
-0.1200 -0.6240
-0.1280 -0.6240
-0.1360 -0.6320
-0.1280 -0.6400
-0.1200 -0.6480
-0.1120 -0.6400
-0.1200 -0.6480
-0.1120 -0.6560
-0.1200 -0.6640
-0.1280 -0.6720
-0.1280 -0.6800
-0.1360 -0.6800
-0.1440 -0.6880
-0.1520 -0.6960
-0.1600 -0.7040
-0.1680 -0.7120
-0.1680 -0.7200
-0.1760 -0.7200
-0.1840 -0.7200
-0.1920 -0.7280
-0.1920 -0.7360
-0.2000 -0.7360
-0.2080 -0.7360
-0.2160 -0.7440
-0.2160 -0.7520
-0.2160 -0.7600
-0.2160 -0.7680
-0.2160 -0.7760
-0.2240 -0.7680
-0.2240 -0.7600
-0.2320 -0.7520
-0.2400 -0.7440
-0.2480 -0.7440
-0.2560 -0.7440
-0.2640 -0.7520
-0.2720 -0.7600
-0.2800 -0.7600
-0.2880 -0.7680
-0.2960 -0.7680
-0.3040 -0.7760
-0.3120 -0.7760
-0.3200 -0.7840
-0.3280 -0.7920
-0.3360 -0.7920
-0.3440 -0.8000
-0.3520 -0.8080
-0.3520 -0.8160
-0.3600 -0.8080
-0.3600 -0.8000
-0.3680 -0.7920
-0.3680 -0.7840
-0.3760 -0.7760
-0.3760 -0.7680
-0.3840 -0.7600
-0.3920 -0.7520
-0.4000 -0.7440
-0.4080 -0.7440
-0.4160 -0.7360
-0.4240 -0.7280
-0.4320 -0.7280
-0.4400 -0.7280
-0.4480 -0.7200
-0.4560 -0.7200
-0.4640 -0.7200
-0.4720 -0.7200
-0.4800 -0.7200
-0.4880 -0.7200
-0.4960 -0.7200
-0.5040 -0.7200
-0.5120 -0.7120
-0.5200 -0.7200
-0.5280 -0.7200
-0.5360 -0.7200
-0.5440 -0.7280
-0.5440 -0.7360
-0.5520 -0.7360
-0.5600 -0.7440
-0.5600 -0.7520
-0.5600 -0.7600
-0.5680 -0.7680
-0.5680 -0.7760
-0.5680 -0.7840
-0.5680 -0.7920
-0.5680 -0.8000
-0.5680 -0.8080
-0.5680 -0.8160
-0.5680 -0.8240
-0.5680 -0.8320
-0.5680 -0.8400
-0.5600 -0.8480
-0.5600 -0.8560
-0.5600 -0.8640
-0.5600 -0.8720
-0.5680 -0.8800
-0.5680 -0.8880
-0.5760 -0.8960
-0.5840 -0.8960
-0.5920 -0.9040
-0.6000 -0.8960
-0.6080 -0.8960
-0.6160 -0.8960
-0.6240 -0.8960
-0.6320 -0.8960
-0.6400 -0.9040
-0.6480 -0.8960
-0.6560 -0.8880
-0.6640 -0.8880
-0.6720 -0.8960
-0.6720 -0.9040
-0.6800 -0.9120
-0.6880 -0.9040
-0.6960 -0.9040
-0.7040 -0.8960
-0.7120 -0.8880
-0.7200 -0.8880
-0.7280 -0.8800
-0.7360 -0.8880
-0.7360 -0.8960
-0.7360 -0.9040
-0.7360 -0.9120
-0.7360 -0.9040
-0.7440 -0.8960
-0.7520 -0.8880
-0.7600 -0.8880
-0.7680 -0.8880
-0.7760 -0.8880
-0.7840 -0.8960
-0.7920 -0.8960
-0.8000 -0.8960
-0.8080 -0.9040
-0.8160 -0.9040
-0.8240 -0.9040
-0.8320 -0.9040
-0.8400 -0.9040
-0.8480 -0.9120
-0.8560 -0.9120
-0.8640 -0.9120
-0.8720 -0.9120
-0.8800 -0.9200
-0.8880 -0.9200
-0.8960 -0.9120
-0.9040 -0.9040
-0.9120 -0.8960
-0.9120 -0.8880
-0.9120 -0.8800
-0.9120 -0.8720
-0.9120 -0.8640
-0.9120 -0.8560
-0.9120 -0.8480
-0.9120 -0.8400
-0.9120 -0.8320
-0.9200 -0.8240
-0.9200 -0.8160
-0.9200 -0.8080
-0.9200 -0.8000
-0.9200 -0.7920
-0.9200 -0.7840
-0.9200 -0.7760
-0.9200 -0.7680
-0.9200 -0.7600
-0.9200 -0.7520
-0.9200 -0.7440
-0.9200 -0.7360
-0.9200 -0.7280
-0.9200 -0.7200
-0.9200 -0.7120
-0.9200 -0.7040
-0.9200 -0.6960
-0.9280 -0.6880
-0.9280 -0.6800
-0.9280 -0.6720
-0.9280 -0.6640
-0.9280 -0.6560
-0.9280 -0.6480
-0.9280 -0.6400
-0.9360 -0.6320
-0.9360 -0.6240
-0.9440 -0.6160
-0.9520 -0.6160
-0.9600 -0.6080
-0.9680 -0.6080
-0.9760 -0.6080
-0.9840 -0.6080
-0.9920 -0.6000
-1.0000 -0.6000
-1.0080 -0.6000
-1.0160 -0.6000
-1.0240 -0.6000
-1.0320 -0.6000
-1.0400 -0.6000
-1.0480 -0.5920
-1.0560 -0.5920
-1.0640 -0.5920
-1.0640 -0.5840
-1.0640 -0.5760
-1.0640 -0.5680
-1.0640 -0.5600
-1.0640 -0.5520
-1.0720 -0.5440
-1.0720 -0.5360
-1.0720 -0.5280
-1.0720 -0.5200
-1.0720 -0.5120
-1.0720 -0.5040
-1.0720 -0.4960
-1.0720 -0.4880
-1.0720 -0.4800
-1.0720 -0.4720
-1.0800 -0.4640
-1.0880 -0.4560
-1.0960 -0.4560
-1.1040 -0.4560
-1.1120 -0.4560
-1.1200 -0.4480
-1.1280 -0.4480
-1.1360 -0.4480
-1.1440 -0.4480
-1.1520 -0.4480
-1.1600 -0.4480
-1.1680 -0.4400
-1.1760 -0.4400
-1.1840 -0.4400
-1.1920 -0.4320
-1.1920 -0.4240
-1.1920 -0.4160
-1.1920 -0.4080
-1.1920 -0.4000
-1.1920 -0.3920
-1.1920 -0.3840
-1.2000 -0.3760
-1.2000 -0.3680
-1.2000 -0.3600
-1.2000 -0.3520
-1.2080 -0.3440
-1.2080 -0.3360
-1.2080 -0.3280
-1.2080 -0.3200
-1.2160 -0.3120
-1.2240 -0.3040
-1.2320 -0.3040
-1.2400 -0.3040
-1.2480 -0.2960
-1.2560 -0.2960
-1.2640 -0.2960
-1.2720 -0.2880
-1.2800 -0.2800
-1.2880 -0.2800
-1.2960 -0.2800
-1.2960 -0.2720
-1.3040 -0.2640
-1.3040 -0.2560


==> figs/2007_002728_sp299.txt <==
-1.3440 -0.5040
-1.3300 -0.5040
-1.3160 -0.4900
-1.3160 -0.4760
-1.3020 -0.4760
-1.2880 -0.4760
-1.2740 -0.4760
-1.2600 -0.4760
-1.2460 -0.4760
-1.2320 -0.4760
-1.2180 -0.4760
-1.2040 -0.4760
-1.1900 -0.4900
-1.1760 -0.4900
-1.1620 -0.4900
-1.1480 -0.4900
-1.1340 -0.4900
-1.1200 -0.5040
-1.1060 -0.5180
-1.0920 -0.5320
-1.0920 -0.5460
-1.0920 -0.5600
-1.0780 -0.5740
-1.0640 -0.5880
-1.0500 -0.6020
-1.0360 -0.6160
-1.0360 -0.6300
-1.0220 -0.6440
-1.0220 -0.6580
-1.0080 -0.6720
-1.0220 -0.6860
-1.0220 -0.7000
-1.0360 -0.6860
-1.0500 -0.6860
-1.0640 -0.7000
-1.0780 -0.7140
-1.0780 -0.7280
-1.0780 -0.7420
-1.0920 -0.7560
-1.1060 -0.7560
-1.1200 -0.7420
-1.1340 -0.7420
-1.1480 -0.7420
-1.1620 -0.7420
-1.1760 -0.7420
-1.1900 -0.7420
-1.2040 -0.7560
-1.2180 -0.7700
-1.2320 -0.7700
-1.2460 -0.7700
-1.2600 -0.7700
-1.2740 -0.7560
-1.2880 -0.7700
-1.3020 -0.7700
-1.3160 -0.7700
-1.3160 -0.7560
-1.3160 -0.7420
-1.3160 -0.7280
-1.3160 -0.7140
-1.3160 -0.7000
-1.3160 -0.6860
-1.3160 -0.6720
-1.3160 -0.6580
-1.3160 -0.6440
-1.3160 -0.6300
-1.3160 -0.6160
-1.3160 -0.6020
-1.3160 -0.5880
-1.3300 -0.5740
-1.3300 -0.5600
-1.3300 -0.5460
-1.3300 -0.5320
-1.3300 -0.5180
-1.3440 -0.5040


==> figs/2007_002728_sp302-r2.txt <==
-1.3600 -0.4080
-1.3520 -0.4000
-1.3520 -0.3920
-1.3440 -0.3840
-1.3440 -0.3760
-1.3440 -0.3680
-1.3440 -0.3600
-1.3360 -0.3520
-1.3360 -0.3440
-1.3360 -0.3360
-1.3280 -0.3280
-1.3200 -0.3200
-1.3200 -0.3120
-1.3200 -0.3040
-1.3120 -0.2960
-1.3120 -0.2880
-1.3120 -0.2800
-1.3040 -0.2720
-1.3040 -0.2640
-1.3040 -0.2560
-1.2960 -0.2480
-1.2960 -0.2400
-1.2880 -0.2320
-1.2880 -0.2240
-1.2880 -0.2160
-1.2800 -0.2080
-1.2800 -0.2000
-1.2800 -0.1920
-1.2720 -0.1840
-1.2720 -0.1760
-1.2720 -0.1680
-1.2640 -0.1600
-1.2640 -0.1520
-1.2560 -0.1440
-1.2480 -0.1360
-1.2480 -0.1280
-1.2480 -0.1200
-1.2480 -0.1120
-1.2400 -0.1040
-1.2400 -0.0960
-1.2400 -0.0880
-1.2400 -0.0800
-1.2320 -0.0720
-1.2320 -0.0640
-1.2320 -0.0560
-1.2240 -0.0480
-1.2240 -0.0400
-1.2240 -0.0320
-1.2240 -0.0240
-1.2160 -0.0160
-1.2160 -0.0080
-1.2080 0.0000
-1.2000 0.0080
-1.2080 0.0160
-1.2000 0.0160
-1.1920 0.0160
-1.1840 0.0160
-1.1760 0.0160
-1.1680 0.0160
-1.1600 0.0240
-1.1520 0.0160
-1.1440 0.0160
-1.1360 0.0160
-1.1280 0.0160
-1.1200 0.0160
-1.1120 0.0160
-1.1040 0.0160
-1.0960 0.0160
-1.0880 0.0080
-1.0800 0.0080
-1.0720 0.0080
-1.0640 0.0080
-1.0560 0.0080
-1.0480 0.0080
-1.0400 0.0080
-1.0320 0.0160
-1.0240 0.0080
-1.0160 0.0080
-1.0080 0.0080
-1.0000 0.0080
-0.9920 0.0080
-0.9840 0.0000
-0.9760 0.0000
-0.9680 0.0000
-0.9600 -0.0080
-0.9520 -0.0080
-0.9440 -0.0080
-0.9360 -0.0080
-0.9280 -0.0080
-0.9200 -0.0160
-0.9120 -0.0080
-0.9040 -0.0080
-0.8960 -0.0080
-0.8880 -0.0160
-0.8800 -0.0160
-0.8720 -0.0160
-0.8640 -0.0160
-0.8560 -0.0160
-0.8480 -0.0080
-0.8400 -0.0160
-0.8320 -0.0240
-0.8240 -0.0240
-0.8160 -0.0240
-0.8080 -0.0320
-0.8000 -0.0240
-0.8000 -0.0320
-0.7920 -0.0400
-0.7840 -0.0320
-0.7760 -0.0240
-0.7760 -0.0320
-0.7680 -0.0400
-0.7600 -0.0400
-0.7520 -0.0480
-0.7440 -0.0560
-0.7360 -0.0640
-0.7280 -0.0720
-0.7200 -0.0800
-0.7120 -0.0800
-0.7040 -0.0880
-0.6960 -0.0960
-0.6880 -0.1040
-0.6800 -0.1120
-0.6720 -0.1200
-0.6640 -0.1200
-0.6560 -0.1280
-0.6480 -0.1280
-0.6400 -0.1280
-0.6320 -0.1360
-0.6240 -0.1360
-0.6160 -0.1440
-0.6080 -0.1520
-0.6000 -0.1520
-0.5920 -0.1520
-0.5840 -0.1520
-0.5760 -0.1600
-0.5840 -0.1680
-0.5840 -0.1760
-0.5920 -0.1840
-0.6000 -0.1920
-0.6000 -0.2000
-0.6080 -0.2080
-0.6080 -0.2160
-0.6160 -0.2240
-0.6240 -0.2320
-0.6240 -0.2400
-0.6320 -0.2480
-0.6320 -0.2560
-0.6400 -0.2640
-0.6480 -0.2720
-0.6480 -0.2800
-0.6400 -0.2880
-0.6320 -0.2960
-0.6240 -0.3040
-0.6240 -0.3120
-0.6240 -0.3200
-0.6160 -0.3280
-0.6080 -0.3360
-0.6000 -0.3440
-0.5920 -0.3520
-0.5920 -0.3600
-0.5840 -0.3680
-0.5840 -0.3760
-0.5760 -0.3840
-0.5840 -0.3920
-0.5840 -0.4000
-0.5920 -0.3920
-0.6000 -0.3920
-0.6080 -0.4000
-0.6160 -0.4080
-0.6160 -0.4160
-0.6160 -0.4240
-0.6080 -0.4320
-0.6080 -0.4400
-0.6080 -0.4480
-0.6000 -0.4560
-0.6000 -0.4640
-0.6000 -0.4720
-0.6000 -0.4800
-0.5920 -0.4880
-0.5920 -0.4960
-0.5920 -0.5040
-0.5920 -0.5120
-0.5920 -0.5200
-0.5920 -0.5280
-0.6000 -0.5200
-0.6000 -0.5120
-0.6080 -0.5040
-0.6080 -0.4960
-0.6160 -0.4880
-0.6240 -0.4800
-0.6320 -0.4880
-0.6320 -0.4960
-0.6320 -0.5040
-0.6400 -0.5120
-0.6400 -0.5200
-0.6400 -0.5280
-0.6400 -0.5360
-0.6400 -0.5440
-0.6400 -0.5520
-0.6480 -0.5600
-0.6400 -0.5680
-0.6400 -0.5760
-0.6400 -0.5840
-0.6400 -0.5920
-0.6320 -0.6000
-0.6400 -0.6000
-0.6480 -0.6000
-0.6560 -0.6000
-0.6640 -0.6000
-0.6720 -0.6000
-0.6800 -0.6000
-0.6880 -0.6000
-0.6960 -0.6000
-0.7040 -0.6000
-0.7120 -0.6000
-0.7200 -0.6000
-0.7280 -0.6000
-0.7360 -0.6000
-0.7440 -0.5920
-0.7520 -0.5920
-0.7600 -0.6000
-0.7600 -0.6080
-0.7600 -0.6160
-0.7600 -0.6240
-0.7600 -0.6320
-0.7600 -0.6400
-0.7600 -0.6480
-0.7680 -0.6560
-0.7680 -0.6640
-0.7680 -0.6720
-0.7680 -0.6800
-0.7680 -0.6880
-0.7680 -0.6960
-0.7680 -0.7040
-0.7680 -0.7120
-0.7680 -0.7200
-0.7680 -0.7280
-0.7680 -0.7360
-0.7680 -0.7440
-0.7680 -0.7520
-0.7760 -0.7520
-0.7840 -0.7520
-0.7920 -0.7440
-0.8000 -0.7360
-0.8080 -0.7360
-0.8160 -0.7360
-0.8240 -0.7360
-0.8320 -0.7360
-0.8400 -0.7360
-0.8480 -0.7360
-0.8560 -0.7360
-0.8640 -0.7360
-0.8720 -0.7360
-0.8800 -0.7360
-0.8880 -0.7440
-0.8960 -0.7360
-0.9040 -0.7440
-0.9120 -0.7440
-0.9200 -0.7440
-0.9280 -0.7440
-0.9360 -0.7440
-0.9440 -0.7440
-0.9520 -0.7440
-0.9600 -0.7440
-0.9680 -0.7520
-0.9760 -0.7520
-0.9840 -0.7520
-0.9920 -0.7520
-1.0000 -0.7520
-1.0080 -0.7520
-1.0160 -0.7520
-1.0240 -0.7520
-1.0320 -0.7600
-1.0400 -0.7600
-1.0480 -0.7600
-1.0560 -0.7600
-1.0640 -0.7600
-1.0720 -0.7600
-1.0800 -0.7600
-1.0800 -0.7520
-1.0880 -0.7440
-1.0960 -0.7360
-1.0960 -0.7280
-1.0880 -0.7200
-1.0960 -0.7120
-1.0960 -0.7040
-1.0880 -0.6960
-1.0880 -0.6880
-1.0960 -0.6800
-1.0960 -0.6720
-1.0960 -0.6640
-1.0960 -0.6560
-1.0960 -0.6480
-1.0960 -0.6400
-1.0960 -0.6320
-1.0960 -0.6240
-1.1040 -0.6160
-1.1120 -0.6160
-1.1200 -0.6160
-1.1280 -0.6080
-1.1360 -0.6160
-1.1440 -0.6080
-1.1520 -0.6000
-1.1600 -0.6080
-1.1680 -0.6000
-1.1760 -0.6000
-1.1840 -0.6000
-1.1920 -0.6000
-1.2000 -0.6000
-1.2080 -0.6000
-1.2080 -0.5920
-1.2160 -0.5840
-1.2240 -0.5920
-1.2240 -0.6000
-1.2240 -0.5920
-1.2320 -0.5840
-1.2320 -0.5760
-1.2320 -0.5680
-1.2320 -0.5600
-1.2320 -0.5520
-1.2320 -0.5440
-1.2320 -0.5360
-1.2320 -0.5280
-1.2320 -0.5200
-1.2320 -0.5120
-1.2400 -0.5040
-1.2400 -0.4960
-1.2400 -0.4880
-1.2400 -0.4800
-1.2400 -0.4720
-1.2480 -0.4640
-1.2560 -0.4640
-1.2640 -0.4640
-1.2720 -0.4560
-1.2800 -0.4640
-1.2880 -0.4640
-1.2960 -0.4560
-1.3040 -0.4560
-1.3120 -0.4560
-1.3200 -0.4480
-1.3280 -0.4480
-1.3360 -0.4480
-1.3440 -0.4400
-1.3520 -0.4400
-1.3600 -0.4400
-1.3600 -0.4320
-1.3600 -0.4240
-1.3600 -0.4160
-1.3600 -0.4080


==> figs/2007_002728_sp302.txt <==
-1.0560 -0.3520
-1.0480 -0.3440
-1.0480 -0.3360
-1.0480 -0.3280
-1.0480 -0.3200
-1.0400 -0.3120
-1.0320 -0.3120
-1.0240 -0.3120
-1.0160 -0.3120
-1.0080 -0.3040
-1.0000 -0.3040
-0.9920 -0.3040
-0.9840 -0.2960
-0.9760 -0.2960
-0.9680 -0.2960
-0.9600 -0.2880
-0.9520 -0.2880
-0.9440 -0.2880
-0.9360 -0.2960
-0.9280 -0.3040
-0.9200 -0.3120
-0.9120 -0.3120
-0.9120 -0.3200
-0.9120 -0.3280
-0.9120 -0.3360
-0.9120 -0.3440
-0.9120 -0.3520
-0.9120 -0.3600
-0.9120 -0.3680
-0.9120 -0.3760
-0.9120 -0.3840
-0.9120 -0.3920
-0.9120 -0.4000
-0.9120 -0.4080
-0.9120 -0.4160
-0.9120 -0.4240
-0.9120 -0.4320
-0.9120 -0.4400
-0.9120 -0.4480
-0.9200 -0.4560
-0.9280 -0.4560
-0.9360 -0.4560
-0.9440 -0.4480
-0.9520 -0.4560
-0.9600 -0.4480
-0.9680 -0.4560
-0.9760 -0.4480
-0.9840 -0.4560
-0.9920 -0.4480
-1.0000 -0.4480
-1.0080 -0.4480
-1.0160 -0.4480
-1.0240 -0.4480
-1.0320 -0.4480
-1.0400 -0.4400
-1.0480 -0.4400
-1.0480 -0.4320
-1.0560 -0.4240
-1.0560 -0.4160
-1.0560 -0.4080
-1.0480 -0.4000
-1.0480 -0.3920
-1.0480 -0.3840
-1.0560 -0.3760
-1.0560 -0.3680
-1.0560 -0.3600
-1.0560 -0.3520


==> figs/2007_003143_s252_n0.txt <==
-0.9900 -0.0800
-0.9800 -0.0800
-0.9700 -0.0800
-0.9600 -0.0800
-0.9500 -0.0800
-0.9400 -0.0800
-0.9300 -0.0800
-0.9200 -0.0800
-0.9100 -0.0800
-0.9000 -0.0800
-0.8900 -0.0800
-0.8800 -0.0800
-0.8700 -0.0800
-0.8600 -0.0900
-0.8500 -0.0900
-0.8400 -0.0900
-0.8300 -0.0900
-0.8200 -0.0900
-0.8100 -0.0900
-0.8000 -0.0900
-0.7900 -0.0900
-0.7800 -0.0800
-0.7700 -0.0800
-0.7600 -0.0800
-0.7500 -0.0800
-0.7400 -0.0800
-0.7300 -0.0800
-0.7200 -0.0800
-0.7100 -0.0800
-0.7000 -0.0800
-0.6900 -0.0800
-0.6800 -0.0800
-0.6700 -0.0800
-0.6600 -0.0900
-0.6600 -0.1000
-0.6600 -0.1100
-0.6600 -0.1200
-0.6600 -0.1300
-0.6600 -0.1400
-0.6600 -0.1500
-0.6600 -0.1600
-0.6700 -0.1700
-0.6700 -0.1800
-0.6800 -0.1900
-0.6900 -0.2000
-0.7000 -0.2100
-0.7100 -0.2000
-0.7200 -0.2100
-0.7300 -0.2100
-0.7400 -0.2200
-0.7500 -0.2200
-0.7600 -0.2200
-0.7700 -0.2200
-0.7700 -0.2100
-0.7700 -0.2000
-0.7800 -0.1900
-0.7900 -0.1800
-0.8000 -0.1800
-0.8000 -0.1700
-0.8100 -0.1600
-0.8200 -0.1700
-0.8200 -0.1800
-0.8300 -0.1900
-0.8400 -0.2000
-0.8300 -0.2100
-0.8200 -0.2200
-0.8300 -0.2300
-0.8400 -0.2300
-0.8500 -0.2300
-0.8600 -0.2300
-0.8700 -0.2300
-0.8800 -0.2300
-0.8900 -0.2300
-0.8800 -0.2300
-0.8700 -0.2200
-0.8800 -0.2100
-0.8900 -0.2100
-0.8800 -0.2000
-0.8800 -0.1900
-0.8800 -0.1800
-0.8900 -0.1700
-0.9000 -0.1600
-0.9100 -0.1600
-0.9200 -0.1700
-0.9200 -0.1800
-0.9300 -0.1900
-0.9300 -0.2000
-0.9300 -0.2100
-0.9400 -0.2100
-0.9400 -0.2000
-0.9400 -0.1900
-0.9500 -0.1800
-0.9500 -0.1700
-0.9600 -0.1600
-0.9700 -0.1600
-0.9800 -0.1500
-0.9900 -0.1400
-0.9900 -0.1300
-0.9900 -0.1200
-0.9900 -0.1100
-0.9900 -0.1000
-0.9900 -0.0900
-0.9900 -0.0800


==> figs/2007_003143_s252_n2.txt <==
-1.5200 -0.1700
-1.5100 -0.1600
-1.5100 -0.1500
-1.5100 -0.1400
-1.5100 -0.1300
-1.5100 -0.1200
-1.5000 -0.1100
-1.5000 -0.1000
-1.4900 -0.0900
-1.4900 -0.0800
-1.4800 -0.0700
-1.4700 -0.0600
-1.4600 -0.0600
-1.4500 -0.0600
-1.4400 -0.0600
-1.4300 -0.0600
-1.4200 -0.0600
-1.4100 -0.0600
-1.4000 -0.0600
-1.3900 -0.0600
-1.3800 -0.0600
-1.3700 -0.0600
-1.3600 -0.0600
-1.3500 -0.0600
-1.3400 -0.0600
-1.3300 -0.0500
-1.3400 -0.0400
-1.3500 -0.0300
-1.3600 -0.0300
-1.3700 -0.0300
-1.3800 -0.0300
-1.3900 -0.0300
-1.4000 -0.0300
-1.4100 -0.0300
-1.4200 -0.0300
-1.4300 -0.0300
-1.4400 -0.0300
-1.4500 -0.0200
-1.4600 -0.0200
-1.4700 -0.0200
-1.4800 -0.0100
-1.4900 -0.0100
-1.5000 0.0000
-1.4900 0.0000
-1.4800 0.0000
-1.4700 0.0000
-1.4600 0.0000
-1.4500 0.0100
-1.4600 0.0200
-1.4700 0.0300
-1.4600 0.0300
-1.4500 0.0300
-1.4400 0.0300
-1.4300 0.0400
-1.4200 0.0400
-1.4100 0.0400
-1.4000 0.0400
-1.3900 0.0400
-1.3800 0.0400
-1.3700 0.0400
-1.3600 0.0400
-1.3500 0.0400
-1.3400 0.0400
-1.3300 0.0400
-1.3200 0.0400
-1.3100 0.0500
-1.3000 0.0500
-1.2900 0.0500
-1.2800 0.0500
-1.2700 0.0600
-1.2600 0.0600
-1.2500 0.0600
-1.2400 0.0600
-1.2300 0.0700
-1.2200 0.0700
-1.2100 0.0800
-1.2000 0.0900
-1.1900 0.0900
-1.1800 0.0900
-1.1700 0.0900
-1.1600 0.0900
-1.1500 0.0900
-1.1400 0.0900
-1.1300 0.0900
-1.1200 0.0900
-1.1100 0.0900
-1.1000 0.1000
-1.0900 0.1000
-1.0800 0.1100
-1.0700 0.1200
-1.0600 0.1300
-1.0500 0.1400
-1.0400 0.1500
-1.0300 0.1600
-1.0300 0.1700
-1.0200 0.1800
-1.0100 0.1800
-1.0000 0.1700
-0.9900 0.1700
-0.9800 0.1700
-0.9700 0.1700
-0.9600 0.1700
-0.9500 0.1700
-0.9400 0.1700
-0.9300 0.1700
-0.9200 0.1600
-0.9100 0.1600
-0.9000 0.1700
-0.8900 0.1700
-0.8800 0.1800
-0.8800 0.1900
-0.8800 0.2000
-0.8700 0.2100
-0.8700 0.2200
-0.8600 0.2300
-0.8600 0.2400
-0.8600 0.2500
-0.8500 0.2600
-0.8500 0.2700
-0.8400 0.2800
-0.8400 0.2900
-0.8400 0.3000
-0.8300 0.3100
-0.8300 0.3200
-0.8300 0.3300
-0.8200 0.3300
-0.8100 0.3400
-0.8000 0.3400
-0.7900 0.3400
-0.7800 0.3400
-0.7700 0.3400
-0.7800 0.3400
-0.7900 0.3400
-0.8000 0.3300
-0.7900 0.3200
-0.7800 0.3200
-0.7700 0.3200
-0.7600 0.3200
-0.7500 0.3200
-0.7400 0.3300
-0.7300 0.3300
-0.7300 0.3200
-0.7200 0.3100
-0.7200 0.3000
-0.7200 0.2900
-0.7200 0.2800
-0.7100 0.2700
-0.7100 0.2600
-0.7000 0.2500
-0.7000 0.2400
-0.7000 0.2300
-0.6900 0.2200
-0.6900 0.2100
-0.6900 0.2000
-0.6800 0.1900
-0.6800 0.1800
-0.6800 0.1700
-0.6700 0.1600
-0.6700 0.1500
-0.6600 0.1400
-0.6500 0.1300
-0.6400 0.1300
-0.6300 0.1400
-0.6200 0.1400
-0.6100 0.1400
-0.6000 0.1400
-0.5900 0.1400
-0.5800 0.1400
-0.5700 0.1500
-0.5600 0.1500
-0.5500 0.1500
-0.5400 0.1500
-0.5300 0.1500
-0.5200 0.1500
-0.5100 0.1500
-0.5000 0.1600
-0.4900 0.1600
-0.4800 0.1600
-0.4700 0.1600
-0.4600 0.1600
-0.4500 0.1700
-0.4400 0.1700
-0.4300 0.1700
-0.4200 0.1700
-0.4100 0.1700
-0.4000 0.1700
-0.3900 0.1800
-0.3800 0.1800
-0.3700 0.1800
-0.3600 0.1800
-0.3500 0.1800
-0.3400 0.1800
-0.3300 0.1900
-0.3200 0.1800
-0.3100 0.1800
-0.3000 0.1900
-0.3000 0.1800
-0.3000 0.1700
-0.3000 0.1600
-0.3000 0.1500
-0.2900 0.1400
-0.2900 0.1300
-0.2900 0.1200
-0.2900 0.1100
-0.2900 0.1000
-0.2900 0.0900
-0.2800 0.0800
-0.2800 0.0700
-0.2900 0.0700
-0.3000 0.0700
-0.3100 0.0700
-0.3200 0.0700
-0.3300 0.0600
-0.3400 0.0600
-0.3500 0.0600
-0.3600 0.0600
-0.3700 0.0600
-0.3800 0.0600
-0.3900 0.0500
-0.3900 0.0400
-0.3900 0.0300
-0.3800 0.0200
-0.3800 0.0100
-0.3800 0.0000
-0.3700 -0.0100
-0.3700 -0.0200
-0.3600 -0.0300
-0.3600 -0.0400
-0.3600 -0.0500
-0.3500 -0.0600
-0.3500 -0.0700
-0.3500 -0.0800
-0.3400 -0.0900
-0.3400 -0.1000
-0.3400 -0.1100
-0.3300 -0.1200
-0.3300 -0.1300
-0.3300 -0.1400
-0.3200 -0.1500
-0.3200 -0.1600
-0.3200 -0.1700
-0.3100 -0.1800
-0.3100 -0.1900
-0.3000 -0.2000
-0.3000 -0.2100
-0.3000 -0.2200
-0.3100 -0.2300
-0.3100 -0.2400
-0.3200 -0.2400
-0.3300 -0.2500
-0.3300 -0.2600
-0.3400 -0.2700
-0.3500 -0.2800
-0.3500 -0.2900
-0.3600 -0.3000
-0.3600 -0.3100
-0.3700 -0.3200
-0.3800 -0.3300
-0.3800 -0.3400
-0.3900 -0.3500
-0.3900 -0.3600
-0.4000 -0.3700
-0.4000 -0.3800
-0.4100 -0.3900
-0.4200 -0.4000
-0.4200 -0.4100
-0.4200 -0.4200
-0.4300 -0.4300
-0.4400 -0.4300
-0.4500 -0.4400
-0.4500 -0.4500
-0.4500 -0.4600
-0.4500 -0.4700
-0.4500 -0.4800
-0.4500 -0.4900
-0.4500 -0.5000
-0.4600 -0.5100
-0.4600 -0.5200
-0.4600 -0.5300
-0.4600 -0.5400
-0.4700 -0.5500
-0.4700 -0.5600
-0.4800 -0.5600
-0.4900 -0.5600
-0.5000 -0.5500
-0.5100 -0.5600
-0.5200 -0.5600
-0.5300 -0.5600
-0.5400 -0.5600
-0.5500 -0.5600
-0.5600 -0.5600
-0.5700 -0.5600
-0.5800 -0.5500
-0.5900 -0.5500
-0.6000 -0.5500
-0.6100 -0.5500
-0.6200 -0.5500
-0.6300 -0.5500
-0.6400 -0.5500
-0.6500 -0.5500
-0.6600 -0.5500
-0.6700 -0.5500
-0.6800 -0.5500
-0.6900 -0.5600
-0.7000 -0.5700
-0.7100 -0.5800
-0.7200 -0.5800
-0.7300 -0.5800
-0.7400 -0.5700
-0.7500 -0.5700
-0.7600 -0.5700
-0.7700 -0.5700
-0.7800 -0.5700
-0.7900 -0.5700
-0.8000 -0.5600
-0.8100 -0.5600
-0.8200 -0.5600
-0.8300 -0.5600
-0.8400 -0.5600
-0.8500 -0.5600
-0.8600 -0.5600
-0.8700 -0.5600
-0.8800 -0.5600
-0.8900 -0.5700
-0.9000 -0.5700
-0.9100 -0.5800
-0.9200 -0.5900
-0.9300 -0.6000
-0.9400 -0.6000
-0.9500 -0.6100
-0.9600 -0.6000
-0.9700 -0.5900
-0.9800 -0.5900
-0.9900 -0.5900
-1.0000 -0.6000
-1.0100 -0.6000
-1.0200 -0.6000
-1.0300 -0.6000
-1.0400 -0.6000
-1.0500 -0.6000
-1.0600 -0.6000
-1.0700 -0.6000
-1.0800 -0.6000
-1.0900 -0.6000
-1.0900 -0.5900
-1.0900 -0.5800
-1.0800 -0.5700
-1.0800 -0.5600
-1.0800 -0.5500
-1.0800 -0.5400
-1.0800 -0.5300
-1.0800 -0.5200
-1.0800 -0.5100
-1.0800 -0.5000
-1.0800 -0.4900
-1.0800 -0.4800
-1.0800 -0.4700
-1.0800 -0.4600
-1.0800 -0.4500
-1.0700 -0.4400
-1.0700 -0.4300
-1.0700 -0.4200
-1.0700 -0.4100
-1.0600 -0.4200
-1.0500 -0.4200
-1.0400 -0.4100
-1.0500 -0.4000
-1.0600 -0.3900
-1.0700 -0.3900
-1.0700 -0.3800
-1.0700 -0.3700
-1.0800 -0.3600
-1.0900 -0.3600
-1.1000 -0.3600
-1.1100 -0.3600
-1.1200 -0.3600
-1.1300 -0.3600
-1.1400 -0.3600
-1.1500 -0.3600
-1.1600 -0.3600
-1.1700 -0.3600
-1.1800 -0.3500
-1.1900 -0.3500
-1.2000 -0.3500
-1.2100 -0.3500
-1.2200 -0.3500
-1.2300 -0.3500
-1.2400 -0.3500
-1.2500 -0.3500
-1.2600 -0.3500
-1.2700 -0.3500
-1.2800 -0.3500
-1.2900 -0.3500
-1.3000 -0.3500
-1.2900 -0.3400
-1.2900 -0.3300
-1.2800 -0.3200
-1.2800 -0.3100
-1.2900 -0.3000
-1.3000 -0.2900
-1.2900 -0.2800
-1.2900 -0.2700
-1.2800 -0.2600
-1.2900 -0.2500
-1.2800 -0.2400
-1.2900 -0.2300
-1.3000 -0.2300
-1.3100 -0.2300
-1.3200 -0.2300
-1.3300 -0.2300
-1.3300 -0.2200
-1.3300 -0.2100
-1.3300 -0.2000
-1.3300 -0.1900
-1.3300 -0.1800
-1.3300 -0.1700
-1.3400 -0.1600
-1.3500 -0.1700
-1.3500 -0.1800
-1.3500 -0.1900
-1.3500 -0.2000
-1.3500 -0.2100
-1.3500 -0.2200
-1.3600 -0.2200
-1.3700 -0.2200
-1.3800 -0.2100
-1.3900 -0.2200
-1.4000 -0.2200
-1.4100 -0.2200
-1.4200 -0.2200
-1.4300 -0.2200
-1.4400 -0.2200
-1.4500 -0.2200
-1.4600 -0.2200
-1.4600 -0.2100
-1.4600 -0.2000
-1.4700 -0.1900
-1.4700 -0.1800
-1.4800 -0.1700
-1.4900 -0.1700
-1.5000 -0.1800
-1.5100 -0.1800
-1.5200 -0.1800
-1.5200 -0.1700


==> figs/2007_003143_s252_n3.txt <==
-1.8100 -0.0400
-1.8000 -0.0400
-1.7900 -0.0400
-1.7800 -0.0400
-1.7700 -0.0400
-1.7600 -0.0500
-1.7500 -0.0500
-1.7400 -0.0500
-1.7300 -0.0500
-1.7200 -0.0500
-1.7100 -0.0500
-1.7000 -0.0500
-1.6900 -0.0500
-1.6800 -0.0500
-1.6700 -0.0500
-1.6600 -0.0500
-1.6500 -0.0500
-1.6400 -0.0500
-1.6300 -0.0500
-1.6200 -0.0500
-1.6100 -0.0500
-1.6000 -0.0500
-1.5900 -0.0600
-1.5800 -0.0600
-1.5700 -0.0500
-1.5800 -0.0400
-1.5700 -0.0300
-1.5800 -0.0200
-1.5900 -0.0200
-1.6000 -0.0200
-1.6100 -0.0200
-1.6200 -0.0200
-1.6300 -0.0200
-1.6400 -0.0200
-1.6500 -0.0300
-1.6600 -0.0300
-1.6600 -0.0200
-1.6500 -0.0200
-1.6400 -0.0200
-1.6300 -0.0200
-1.6200 -0.0200
-1.6100 -0.0200
-1.6000 -0.0200
-1.5900 -0.0200
-1.5800 -0.0100
-1.5700 -0.0100
-1.5600 0.0000
-1.5700 0.0100
-1.5600 0.0100
-1.5500 0.0200
-1.5600 0.0300
-1.5700 0.0400
-1.5800 0.0400
-1.5900 0.0400
-1.6000 0.0500
-1.6100 0.0600
-1.6200 0.0600
-1.6300 0.0700
-1.6300 0.0800
-1.6400 0.0900
-1.6400 0.1000
-1.6300 0.1100
-1.6200 0.1200
-1.6100 0.1300
-1.6100 0.1400
-1.6000 0.1500
-1.6000 0.1600
-1.5900 0.1700
-1.5900 0.1800
-1.5800 0.1800
-1.5700 0.1800
-1.5600 0.1800
-1.5500 0.1800
-1.5400 0.1800
-1.5300 0.1800
-1.5200 0.1800
-1.5100 0.1700
-1.5000 0.1800
-1.4900 0.1700
-1.4800 0.1700
-1.4700 0.1700
-1.4600 0.1700
-1.4500 0.1700
-1.4400 0.1700
-1.4300 0.1800
-1.4200 0.1900
-1.4200 0.2000
-1.4100 0.2100
-1.4000 0.2200
-1.3900 0.2300
-1.3800 0.2200
-1.3700 0.2200
-1.3600 0.2200
-1.3500 0.2200
-1.3400 0.2200
-1.3300 0.2200
-1.3200 0.2200
-1.3100 0.2200
-1.3000 0.2200
-1.2900 0.2200
-1.2800 0.2200
-1.2700 0.2200
-1.2600 0.2200
-1.2500 0.2200
-1.2400 0.2300
-1.2300 0.2400
-1.2200 0.2500
-1.2300 0.2600
-1.2200 0.2700
-1.2100 0.2800
-1.2100 0.2900
-1.2100 0.3000
-1.2000 0.3100
-1.1900 0.3200
-1.1800 0.3200
-1.1700 0.3200
-1.1600 0.3100
-1.1500 0.3200
-1.1400 0.3200
-1.1300 0.3200
-1.1200 0.3300
-1.1100 0.3200
-1.1000 0.3200
-1.0900 0.3300
-1.0800 0.3300
-1.0700 0.3200
-1.0600 0.3300
-1.0600 0.3400
-1.0700 0.3500
-1.0600 0.3500
-1.0500 0.3500
-1.0400 0.3500
-1.0300 0.3500
-1.0200 0.3500
-1.0100 0.3500
-1.0000 0.3500
-0.9900 0.3500
-0.9800 0.3500
-0.9700 0.3500
-0.9600 0.3500
-0.9500 0.3500
-0.9400 0.3500
-0.9300 0.3500
-0.9200 0.3500
-0.9100 0.3500
-0.9000 0.3500
-0.8900 0.3500
-0.8800 0.3600
-0.8900 0.3700
-0.9000 0.3700
-0.9100 0.3700
-0.9200 0.3700
-0.9300 0.3700
-0.9200 0.3700
-0.9100 0.3700
-0.9000 0.3700
-0.8900 0.3800
-0.9000 0.3900
-0.9100 0.3900
-0.9000 0.3900
-0.8900 0.3800
-0.8800 0.3800
-0.8700 0.3900
-0.8700 0.4000
-0.8600 0.4100
-0.8600 0.4200
-0.8500 0.4300
-0.8600 0.4400
-0.8500 0.4300
-0.8400 0.4400
-0.8300 0.4400
-0.8200 0.4500
-0.8300 0.4600
-0.8300 0.4700
-0.8300 0.4800
-0.8400 0.4900
-0.8500 0.5000
-0.8600 0.5000
-0.8700 0.5100
-0.8600 0.5100
-0.8500 0.5100
-0.8400 0.5200
-0.8300 0.5200
-0.8200 0.5200
-0.8100 0.5200
-0.8000 0.5200
-0.7900 0.5200
-0.7800 0.5200
-0.7700 0.5300
-0.7600 0.5200
-0.7500 0.5200
-0.7400 0.5300
-0.7400 0.5400
-0.7300 0.5400
-0.7200 0.5300
-0.7100 0.5300
-0.7100 0.5200
-0.7100 0.5100
-0.7100 0.5000
-0.7100 0.4900
-0.7200 0.4900
-0.7300 0.4800
-0.7400 0.4700
-0.7400 0.4600
-0.7400 0.4500
-0.7300 0.4400
-0.7200 0.4400
-0.7100 0.4300
-0.7000 0.4300
-0.6900 0.4300
-0.6800 0.4300
-0.6700 0.4300
-0.6600 0.4300
-0.6700 0.4300
-0.6800 0.4200
-0.6900 0.4100
-0.6800 0.4000
-0.6700 0.4000
-0.6600 0.4000
-0.6500 0.3900
-0.6400 0.3900
-0.6300 0.3900
-0.6200 0.3800
-0.6100 0.3900
-0.6000 0.3800
-0.5900 0.3700
-0.5800 0.3700
-0.5700 0.3700
-0.5600 0.3800
-0.5500 0.3700
-0.5400 0.3600
-0.5300 0.3500
-0.5200 0.3400
-0.5100 0.3400
-0.5000 0.3400
-0.4900 0.3400
-0.4800 0.3400
-0.4700 0.3400
-0.4600 0.3400
-0.4500 0.3400
-0.4400 0.3400
-0.4300 0.3400
-0.4200 0.3400
-0.4100 0.3400
-0.4000 0.3400
-0.3900 0.3400
-0.3800 0.3400
-0.3700 0.3400
-0.3600 0.3400
-0.3500 0.3400
-0.3400 0.3500
-0.3400 0.3600
-0.3300 0.3700
-0.3200 0.3800
-0.3100 0.3800
-0.3000 0.3800
-0.2900 0.3800
-0.2800 0.3800
-0.2700 0.3800
-0.2600 0.3800
-0.2500 0.3800
-0.2400 0.3800
-0.2300 0.3800
-0.2200 0.3800
-0.2100 0.3800
-0.2000 0.3800
-0.1900 0.3800
-0.1800 0.3900
-0.1800 0.3800
-0.1700 0.3700
-0.1700 0.3600
-0.1600 0.3500
-0.1500 0.3400
-0.1500 0.3300
-0.1500 0.3200
-0.1500 0.3100
-0.1500 0.3000
-0.1500 0.2900
-0.1500 0.2800
-0.1500 0.2700
-0.1500 0.2600
-0.1500 0.2500
-0.1600 0.2400
-0.1600 0.2300
-0.1600 0.2200
-0.1500 0.2100
-0.1400 0.2100
-0.1300 0.2100
-0.1200 0.2100
-0.1100 0.2100
-0.1000 0.2200
-0.0900 0.2200
-0.0800 0.2100
-0.0700 0.2100
-0.0700 0.2000
-0.0600 0.1900
-0.0600 0.1800
-0.0500 0.1700
-0.0500 0.1600
-0.0500 0.1500
-0.0500 0.1400
-0.0400 0.1300
-0.0400 0.1200
-0.0400 0.1100
-0.0500 0.1100
-0.0600 0.1100
-0.0700 0.1100
-0.0800 0.1000
-0.0900 0.1000
-0.1000 0.1000
-0.1100 0.1000
-0.1200 0.1000
-0.1300 0.0900
-0.1400 0.0900
-0.1500 0.0900
-0.1600 0.0900
-0.1700 0.0900
-0.1800 0.0800
-0.1900 0.0800
-0.2000 0.0800
-0.2100 0.0800
-0.2200 0.0700
-0.2100 0.0600
-0.2000 0.0500
-0.2000 0.0400
-0.2000 0.0300
-0.1900 0.0200
-0.1900 0.0100
-0.1900 0.0000
-0.1800 -0.0100
-0.1800 -0.0200
-0.1700 -0.0300
-0.1700 -0.0400
-0.1700 -0.0500
-0.1600 -0.0600
-0.1600 -0.0700
-0.1500 -0.0800
-0.1500 -0.0900
-0.1600 -0.1000
-0.1700 -0.1000
-0.1800 -0.1100
-0.1700 -0.1200
-0.1600 -0.1200
-0.1500 -0.1200
-0.1400 -0.1100
-0.1300 -0.1100
-0.1200 -0.1000
-0.1100 -0.1000
-0.1000 -0.1000
-0.0900 -0.0900
-0.0800 -0.0900
-0.0800 -0.1000
-0.0900 -0.1000
-0.1000 -0.1100
-0.1000 -0.1200
-0.1100 -0.1100
-0.1200 -0.1100
-0.1300 -0.1200
-0.1300 -0.1300
-0.1400 -0.1300
-0.1500 -0.1300
-0.1600 -0.1400
-0.1700 -0.1500
-0.1600 -0.1600
-0.1500 -0.1600
-0.1600 -0.1600
-0.1700 -0.1500
-0.1800 -0.1600
-0.1900 -0.1600
-0.2000 -0.1700
-0.1900 -0.1800
-0.1800 -0.1900
-0.1700 -0.1900
-0.1600 -0.1800
-0.1700 -0.1900
-0.1700 -0.2000
-0.1800 -0.2100
-0.1900 -0.2200
-0.2000 -0.2300
-0.1900 -0.2400
-0.1800 -0.2400
-0.1700 -0.2300
-0.1600 -0.2200
-0.1600 -0.2300
-0.1700 -0.2400
-0.1800 -0.2500
-0.1800 -0.2600
-0.1900 -0.2700
-0.1900 -0.2800
-0.1900 -0.2900
-0.1800 -0.3000
-0.1700 -0.2900
-0.1600 -0.2800
-0.1600 -0.2700
-0.1500 -0.2600
-0.1400 -0.2500
-0.1300 -0.2400
-0.1200 -0.2300
-0.1100 -0.2200
-0.1000 -0.2100
-0.0900 -0.2100
-0.0800 -0.2000
-0.0700 -0.1900
-0.0800 -0.2000
-0.0900 -0.2100
-0.1000 -0.2100
-0.1100 -0.2200
-0.1200 -0.2300
-0.1300 -0.2400
-0.1400 -0.2500
-0.1500 -0.2600
-0.1500 -0.2700
-0.1600 -0.2800
-0.1700 -0.2900
-0.1700 -0.3000
-0.1800 -0.3100
-0.1900 -0.3200
-0.1900 -0.3300
-0.2000 -0.3400
-0.2000 -0.3500
-0.2000 -0.3400
-0.1900 -0.3300
-0.1900 -0.3200
-0.1800 -0.3100
-0.1800 -0.3000
-0.1900 -0.2900
-0.2000 -0.2800
-0.2100 -0.2900
-0.2100 -0.3000
-0.2100 -0.3100
-0.2200 -0.3200
-0.2300 -0.3300
-0.2200 -0.3400
-0.2300 -0.3400
-0.2400 -0.3500
-0.2300 -0.3400
-0.2300 -0.3300
-0.2300 -0.3200
-0.2400 -0.3100
-0.2500 -0.3200
-0.2600 -0.3300
-0.2600 -0.3400
-0.2700 -0.3400
-0.2700 -0.3300
-0.2800 -0.3200
-0.2900 -0.3200
-0.3000 -0.3300
-0.3100 -0.3400
-0.3100 -0.3500
-0.3200 -0.3600
-0.3100 -0.3700
-0.3000 -0.3700
-0.3000 -0.3800
-0.3100 -0.3700
-0.3200 -0.3800
-0.3200 -0.3900
-0.3300 -0.4000
-0.3300 -0.4100
-0.3200 -0.4200
-0.3100 -0.4200
-0.3000 -0.4100
-0.2900 -0.4000
-0.2800 -0.4100
-0.2800 -0.4200
-0.2900 -0.4300
-0.2900 -0.4400
-0.2900 -0.4500
-0.2900 -0.4600
-0.2900 -0.4700
-0.2800 -0.4800
-0.2800 -0.4900
-0.2700 -0.5000
-0.2700 -0.5100
-0.2800 -0.5200
-0.2800 -0.5300
-0.2800 -0.5400
-0.2800 -0.5500
-0.2800 -0.5600
-0.2800 -0.5700
-0.2800 -0.5800
-0.2800 -0.5900
-0.2800 -0.6000
-0.2900 -0.6000
-0.3000 -0.6100
-0.3100 -0.6200
-0.3100 -0.6100
-0.3100 -0.6000
-0.3000 -0.5900
-0.3100 -0.5800
-0.3200 -0.5800
-0.3300 -0.5900
-0.3300 -0.6000
-0.3300 -0.6100
-0.3400 -0.6000
-0.3500 -0.6000
-0.3600 -0.6000
-0.3700 -0.6100
-0.3700 -0.6000
-0.3700 -0.5900
-0.3700 -0.5800
-0.3700 -0.5700
-0.3700 -0.5600
-0.3700 -0.5500
-0.3700 -0.5400
-0.3700 -0.5300
-0.3700 -0.5200
-0.3800 -0.5100
-0.3900 -0.5200
-0.3900 -0.5300
-0.3900 -0.5400
-0.4000 -0.5300
-0.4100 -0.5400
-0.4100 -0.5300
-0.4000 -0.5200
-0.4100 -0.5100
-0.4000 -0.5100
-0.3900 -0.5000
-0.4000 -0.4900
-0.4000 -0.4800
-0.4000 -0.4700
-0.4000 -0.4600
-0.4000 -0.4500
-0.4000 -0.4400
-0.4100 -0.4300
-0.4200 -0.4400
-0.4300 -0.4500
-0.4300 -0.4600
-0.4200 -0.4700
-0.4300 -0.4800
-0.4400 -0.4900
-0.4400 -0.5000
-0.4500 -0.5100
-0.4500 -0.5200
-0.4500 -0.5300
-0.4500 -0.5400
-0.4600 -0.5500
-0.4600 -0.5600
-0.4700 -0.5700
-0.4700 -0.5800
-0.4700 -0.5900
-0.4700 -0.6000
-0.4700 -0.6100
-0.4700 -0.6200
-0.4800 -0.6300
-0.4800 -0.6400
-0.4800 -0.6500
-0.4800 -0.6600
-0.4800 -0.6700
-0.4700 -0.6800
-0.4700 -0.6900
-0.4700 -0.7000
-0.4700 -0.7100
-0.4700 -0.7200
-0.4700 -0.7300
-0.4700 -0.7400
-0.4700 -0.7500
-0.4800 -0.7500
-0.4900 -0.7500
-0.5000 -0.7600
-0.5100 -0.7600
-0.5200 -0.7600
-0.5300 -0.7600
-0.5400 -0.7600
-0.5500 -0.7600
-0.5600 -0.7700
-0.5700 -0.7700
-0.5800 -0.7700
-0.5900 -0.7700
-0.6000 -0.7700
-0.6100 -0.7700
-0.6200 -0.7700
-0.6300 -0.7800
-0.6400 -0.7800
-0.6500 -0.7800
-0.6600 -0.7800
-0.6700 -0.7800
-0.6800 -0.7800
-0.6900 -0.7900
-0.7000 -0.7900
-0.7100 -0.7900
-0.7200 -0.7900
-0.7300 -0.8000
-0.7400 -0.8000
-0.7500 -0.8000
-0.7600 -0.8000
-0.7700 -0.8000
-0.7800 -0.8000
-0.7900 -0.8000
-0.8000 -0.8000
-0.8100 -0.8000
-0.8200 -0.8100
-0.8300 -0.8100
-0.8400 -0.8100
-0.8500 -0.8100
-0.8600 -0.8100
-0.8700 -0.8100
-0.8800 -0.8100
-0.8900 -0.8000
-0.9000 -0.8000
-0.9000 -0.7900
-0.9000 -0.7800
-0.9100 -0.7700
-0.9100 -0.7600
-0.9200 -0.7500
-0.9200 -0.7400
-0.9100 -0.7300
-0.9100 -0.7200
-0.9200 -0.7100
-0.9100 -0.7000
-0.9200 -0.6900
-0.9300 -0.6900
-0.9400 -0.6900
-0.9500 -0.7000
-0.9600 -0.7000
-0.9700 -0.7000
-0.9800 -0.7000
-0.9900 -0.7100
-1.0000 -0.7100
-1.0100 -0.7200
-1.0200 -0.7200
-1.0300 -0.7200
-1.0400 -0.7100
-1.0500 -0.7200
-1.0600 -0.7300
-1.0700 -0.7300
-1.0800 -0.7300
-1.0900 -0.7400
-1.1000 -0.7400
-1.1100 -0.7400
-1.1200 -0.7400
-1.1300 -0.7400
-1.1400 -0.7300
-1.1500 -0.7300
-1.1600 -0.7300
-1.1700 -0.7300
-1.1800 -0.7300
-1.1900 -0.7300
-1.2000 -0.7300
-1.2100 -0.7300
-1.2000 -0.7300
-1.1900 -0.7200
-1.2000 -0.7100
-1.2100 -0.7100
-1.2200 -0.7100
-1.2300 -0.7100
-1.2200 -0.7000
-1.2300 -0.6900
-1.2400 -0.6800
-1.2300 -0.6700
-1.2200 -0.6700
-1.2100 -0.6600
-1.2000 -0.6500
-1.2000 -0.6400
-1.2000 -0.6300
-1.1900 -0.6200
-1.2000 -0.6100
-1.2000 -0.6000
-1.2000 -0.5900
-1.1900 -0.5900
-1.1800 -0.5900
-1.1700 -0.5900
-1.1600 -0.5900
-1.1500 -0.5900
-1.1400 -0.5800
-1.1500 -0.5700
-1.1600 -0.5700
-1.1700 -0.5700
-1.1800 -0.5700
-1.1900 -0.5700
-1.2000 -0.5600
-1.2100 -0.5600
-1.2200 -0.5500
-1.2300 -0.5500
-1.2400 -0.5400
-1.2500 -0.5300
-1.2600 -0.5200
-1.2600 -0.5100
-1.2700 -0.5000
-1.2700 -0.4900
-1.2800 -0.4800
-1.2800 -0.4700
-1.2900 -0.4600
-1.2900 -0.4500
-1.3000 -0.4400
-1.3100 -0.4300
-1.3100 -0.4200
-1.3200 -0.4100
-1.3200 -0.4000
-1.3200 -0.3900
-1.3200 -0.3800
-1.3200 -0.3700
-1.3200 -0.3600
-1.3300 -0.3500
-1.3400 -0.3400
-1.3500 -0.3400
-1.3600 -0.3400
-1.3700 -0.3400
-1.3800 -0.3400
-1.3900 -0.3400
-1.4000 -0.3400
-1.4100 -0.3400
-1.4200 -0.3300
-1.4300 -0.3300
-1.4400 -0.3300
-1.4500 -0.3300
-1.4600 -0.3300
-1.4700 -0.3300
-1.4800 -0.3300
-1.4900 -0.3300
-1.5000 -0.3300
-1.5100 -0.3200
-1.5200 -0.3200
-1.5300 -0.3200
-1.5400 -0.3200
-1.5500 -0.3200
-1.5600 -0.3100
-1.5700 -0.3100
-1.5800 -0.3100
-1.5900 -0.3100
-1.6000 -0.3000
-1.5900 -0.3000
-1.5800 -0.2900
-1.5900 -0.2800
-1.5800 -0.2900
-1.5700 -0.2900
-1.5600 -0.2900
-1.5500 -0.2900
-1.5400 -0.2900
-1.5300 -0.2900
-1.5200 -0.2900
-1.5100 -0.2900
-1.5000 -0.2900
-1.4900 -0.2900
-1.4800 -0.2900
-1.4700 -0.2900
-1.4600 -0.2800
-1.4600 -0.2700
-1.4700 -0.2600
-1.4800 -0.2600
-1.4900 -0.2600
-1.5000 -0.2500
-1.5100 -0.2600
-1.5100 -0.2700
-1.5200 -0.2600
-1.5300 -0.2600
-1.5400 -0.2600
-1.5300 -0.2500
-1.5200 -0.2500
-1.5100 -0.2500
-1.5000 -0.2500
-1.4900 -0.2500
-1.4800 -0.2500
-1.4700 -0.2400
-1.4700 -0.2300
-1.4800 -0.2200
-1.4900 -0.2300
-1.5000 -0.2200
-1.5000 -0.2100
-1.5000 -0.2000
-1.5100 -0.1900
-1.5200 -0.2000
-1.5200 -0.2100
-1.5200 -0.2200
-1.5200 -0.2300
-1.5300 -0.2300
-1.5400 -0.2300
-1.5500 -0.2300
-1.5400 -0.2300
-1.5300 -0.2200
-1.5400 -0.2100
-1.5500 -0.2100
-1.5600 -0.2100
-1.5700 -0.2100
-1.5800 -0.2100
-1.5900 -0.2000
-1.6000 -0.2000
-1.6100 -0.2000
-1.6200 -0.2000
-1.6300 -0.2000
-1.6400 -0.2000
-1.6500 -0.2000
-1.6600 -0.2000
-1.6700 -0.2000
-1.6800 -0.1900
-1.6900 -0.1900
-1.7000 -0.1900
-1.7100 -0.1900
-1.7200 -0.1900
-1.7300 -0.1900
-1.7300 -0.1800
-1.7200 -0.1700
-1.7300 -0.1600
-1.7400 -0.1600
-1.7500 -0.1700
-1.7500 -0.1800
-1.7600 -0.1800
-1.7700 -0.1800
-1.7800 -0.1800
-1.7900 -0.1800
-1.7800 -0.1800
-1.7700 -0.1800
-1.7600 -0.1800
-1.7500 -0.1700
-1.7600 -0.1600
-1.7600 -0.1500
-1.7600 -0.1400
-1.7600 -0.1300
-1.7600 -0.1200
-1.7600 -0.1100
-1.7600 -0.1000
-1.7600 -0.0900
-1.7600 -0.1000
-1.7600 -0.1100
-1.7600 -0.1200
-1.7600 -0.1300
-1.7600 -0.1400
-1.7500 -0.1500
-1.7400 -0.1400
-1.7400 -0.1300
-1.7400 -0.1200
-1.7300 -0.1100
-1.7300 -0.1000
-1.7200 -0.1100
-1.7100 -0.1000
-1.7100 -0.0900
-1.7000 -0.0800
-1.7100 -0.0700
-1.7200 -0.0700
-1.7200 -0.0600
-1.7300 -0.0500
-1.7400 -0.0500
-1.7500 -0.0500
-1.7600 -0.0500
-1.7700 -0.0600
-1.7600 -0.0700
-1.7700 -0.0600
-1.7800 -0.0600
-1.7700 -0.0600
-1.7600 -0.0500
-1.7700 -0.0400
-1.7800 -0.0400
-1.7900 -0.0400
-1.8000 -0.0400
-1.8100 -0.0400


==> figs/2007_003143_s3_n3.txt <==
-2.4900 1.4500
-2.4800 1.4500
-2.4700 1.4500
-2.4600 1.4500
-2.4500 1.4500
-2.4400 1.4500
-2.4300 1.4500
-2.4200 1.4500
-2.4100 1.4500
-2.4000 1.4500
-2.3900 1.4500
-2.3800 1.4500
-2.3700 1.4500
-2.3600 1.4500
-2.3500 1.4500
-2.3400 1.4500
-2.3300 1.4500
-2.3200 1.4500
-2.3100 1.4500
-2.3000 1.4500
-2.2900 1.4500
-2.2800 1.4500
-2.2700 1.4500
-2.2600 1.4500
-2.2500 1.4500
-2.2400 1.4500
-2.2300 1.4500
-2.2200 1.4500
-2.2100 1.4500
-2.2000 1.4500
-2.1900 1.4500
-2.1800 1.4500
-2.1700 1.4500
-2.1600 1.4500
-2.1500 1.4500
-2.1400 1.4500
-2.1300 1.4500
-2.1200 1.4500
-2.1100 1.4500
-2.1000 1.4500
-2.0900 1.4500
-2.0800 1.4500
-2.0700 1.4500
-2.0600 1.4500
-2.0500 1.4500
-2.0400 1.4500
-2.0300 1.4500
-2.0200 1.4500
-2.0100 1.4500
-2.0000 1.4500
-1.9900 1.4500
-1.9800 1.4500
-1.9700 1.4500
-1.9600 1.4500
-1.9500 1.4500
-1.9400 1.4500
-1.9300 1.4500
-1.9200 1.4500
-1.9100 1.4500
-1.9000 1.4500
-1.8900 1.4500
-1.8800 1.4500
-1.8700 1.4500
-1.8600 1.4500
-1.8500 1.4500
-1.8400 1.4500
-1.8300 1.4500
-1.8200 1.4500
-1.8100 1.4500
-1.8000 1.4500
-1.7900 1.4500
-1.7800 1.4500
-1.7700 1.4500
-1.7600 1.4500
-1.7500 1.4500
-1.7400 1.4500
-1.7300 1.4500
-1.7200 1.4500
-1.7100 1.4500
-1.7000 1.4500
-1.6900 1.4500
-1.6800 1.4500
-1.6700 1.4500
-1.6600 1.4500
-1.6500 1.4500
-1.6400 1.4500
-1.6300 1.4500
-1.6200 1.4500
-1.6100 1.4500
-1.6000 1.4500
-1.5900 1.4500
-1.5800 1.4500
-1.5700 1.4500
-1.5600 1.4500
-1.5500 1.4500
-1.5400 1.4500
-1.5300 1.4500
-1.5200 1.4500
-1.5100 1.4500
-1.5000 1.4500
-1.4900 1.4500
-1.4800 1.4500
-1.4700 1.4500
-1.4600 1.4500
-1.4500 1.4500
-1.4400 1.4500
-1.4300 1.4500
-1.4200 1.4500
-1.4100 1.4500
-1.4100 1.4400
-1.4100 1.4300
-1.4100 1.4200
-1.4100 1.4100
-1.4100 1.4000
-1.4100 1.3900
-1.4200 1.3800
-1.4200 1.3700
-1.4200 1.3600
-1.4200 1.3500
-1.4200 1.3400
-1.4200 1.3300
-1.4200 1.3200
-1.4200 1.3100
-1.4200 1.3000
-1.4200 1.2900
-1.4200 1.2800
-1.4200 1.2700
-1.4200 1.2600
-1.4200 1.2500
-1.4200 1.2400
-1.4200 1.2300
-1.4200 1.2200
-1.4200 1.2100
-1.4200 1.2000
-1.4200 1.1900
-1.4200 1.1800
-1.4200 1.1700
-1.4200 1.1600
-1.4200 1.1500
-1.4200 1.1400
-1.4200 1.1300
-1.4200 1.1200
-1.4300 1.1100
-1.4300 1.1000
-1.4400 1.1000
-1.4500 1.1000
-1.4600 1.1000
-1.4700 1.1000
-1.4800 1.1000
-1.4900 1.1000
-1.5000 1.1000
-1.5100 1.1000
-1.5200 1.1000
-1.5300 1.1000
-1.5400 1.1000
-1.5500 1.1000
-1.5600 1.1000
-1.5700 1.1000
-1.5800 1.1000
-1.5900 1.1000
-1.6000 1.0900
-1.6000 1.0800
-1.6000 1.0700
-1.6000 1.0600
-1.6000 1.0500
-1.6000 1.0400
-1.6000 1.0300
-1.6000 1.0200
-1.6000 1.0100
-1.6000 1.0000
-1.6000 0.9900
-1.6000 0.9800
-1.6000 0.9700
-1.6000 0.9600
-1.6000 0.9500
-1.6000 0.9400
-1.6000 0.9300
-1.6000 0.9200
-1.6100 0.9200
-1.6200 0.9200
-1.6300 0.9200
-1.6400 0.9200
-1.6500 0.9200
-1.6600 0.9200
-1.6700 0.9200
-1.6800 0.9200
-1.6900 0.9200
-1.7000 0.9200
-1.7100 0.9200
-1.7200 0.9200
-1.7300 0.9200
-1.7400 0.9200
-1.7500 0.9200
-1.7600 0.9200
-1.7700 0.9200
-1.7800 0.9100
-1.7900 0.9000
-1.8000 0.9000
-1.8100 0.9000
-1.8200 0.9000
-1.8300 0.9000
-1.8400 0.9000
-1.8500 0.9000
-1.8600 0.9000
-1.8700 0.9000
-1.8800 0.9000
-1.8900 0.9000
-1.9000 0.9000
-1.9100 0.9000
-1.9200 0.9000
-1.9300 0.9000
-1.9400 0.8900
-1.9400 0.8800
-1.9500 0.8700
-1.9500 0.8600
-1.9500 0.8500
-1.9500 0.8400
-1.9500 0.8300
-1.9500 0.8200
-1.9600 0.8100
-1.9600 0.8000
-1.9600 0.7900
-1.9600 0.7800
-1.9600 0.7700
-1.9700 0.7600
-1.9700 0.7500
-1.9700 0.7400
-1.9700 0.7300
-1.9800 0.7300
-1.9900 0.7300
-2.0000 0.7300
-2.0100 0.7300
-2.0200 0.7300
-2.0300 0.7300
-2.0400 0.7300
-2.0500 0.7300
-2.0600 0.7300
-2.0700 0.7300
-2.0800 0.7300
-2.0900 0.7300
-2.1000 0.7300
-2.1100 0.7300
-2.1200 0.7300
-2.1300 0.7300
-2.1300 0.7400
-2.1300 0.7500
-2.1300 0.7600
-2.1300 0.7700
-2.1300 0.7800
-2.1300 0.7900
-2.1300 0.8000
-2.1300 0.8100
-2.1300 0.8200
-2.1300 0.8300
-2.1300 0.8400
-2.1300 0.8500
-2.1300 0.8600
-2.1300 0.8700
-2.1300 0.8800
-2.1300 0.8900
-2.1300 0.9000
-2.1300 0.9100
-2.1400 0.9200
-2.1500 0.9200
-2.1600 0.9200
-2.1700 0.9200
-2.1800 0.9200
-2.1900 0.9200
-2.2000 0.9200
-2.2100 0.9200
-2.2200 0.9200
-2.2300 0.9200
-2.2400 0.9200
-2.2500 0.9200
-2.2600 0.9200
-2.2700 0.9200
-2.2800 0.9200
-2.2900 0.9200
-2.3000 0.9200
-2.3100 0.9200
-2.3100 0.9300
-2.3100 0.9400
-2.3100 0.9500
-2.3100 0.9600
-2.3100 0.9700
-2.3100 0.9800
-2.3100 0.9900
-2.3100 1.0000
-2.3100 1.0100
-2.3100 1.0200
-2.3100 1.0300
-2.3100 1.0400
-2.3100 1.0500
-2.3100 1.0600
-2.3100 1.0700
-2.3100 1.0800
-2.3100 1.0900
-2.3200 1.1000
-2.3300 1.1000
-2.3400 1.1000
-2.3500 1.1000
-2.3600 1.1000
-2.3700 1.1000
-2.3800 1.1000
-2.3900 1.1000
-2.4000 1.1000
-2.4100 1.1000
-2.4200 1.1000
-2.4300 1.1000
-2.4400 1.1000
-2.4500 1.1000
-2.4600 1.1000
-2.4700 1.1000
-2.4800 1.1000
-2.4900 1.1000
-2.4900 1.1100
-2.4900 1.1200
-2.4900 1.1300
-2.4900 1.1400
-2.4900 1.1500
-2.4900 1.1600
-2.4900 1.1700
-2.4900 1.1800
-2.4900 1.1900
-2.4900 1.2000
-2.4900 1.2100
-2.4900 1.2200
-2.4900 1.2300
-2.4900 1.2400
-2.4900 1.2500
-2.4900 1.2600
-2.4900 1.2700
-2.4900 1.2800
-2.4900 1.2900
-2.4900 1.3000
-2.4900 1.3100
-2.4900 1.3200
-2.4900 1.3300
-2.4900 1.3400
-2.4900 1.3500
-2.4900 1.3600
-2.4900 1.3700
-2.4900 1.3800
-2.4900 1.3900
-2.4900 1.4000
-2.4900 1.4100
-2.4900 1.4200
-2.4900 1.4300
-2.4900 1.4400
-2.4900 1.4500


==> figs/2007_003143_sp252_zo1.txt <==
-1.4140 -0.0980
-1.4000 -0.0980
-1.3860 -0.0980
-1.3720 -0.0980
-1.3580 -0.0980
-1.3440 -0.0980
-1.3300 -0.0980
-1.3160 -0.0980
-1.3020 -0.0980
-1.2880 -0.0980
-1.2740 -0.0980
-1.2600 -0.0980
-1.2460 -0.0980
-1.2320 -0.0980
-1.2180 -0.0980
-1.2040 -0.0980
-1.1900 -0.0980
-1.1760 -0.0980
-1.1620 -0.1120
-1.1480 -0.1120
-1.1340 -0.1120
-1.1200 -0.0980
-1.1060 -0.0980
-1.0920 -0.0980
-1.0780 -0.0980
-1.0640 -0.0980
-1.0500 -0.0980
-1.0360 -0.0980
-1.0220 -0.0980
-1.0080 -0.0980
-0.9940 -0.0980
-0.9800 -0.0980
-0.9660 -0.0980
-0.9520 -0.0980
-0.9380 -0.0980
-0.9240 -0.0980
-0.9100 -0.0980
-0.8960 -0.0980
-0.8820 -0.1120
-0.8820 -0.1260
-0.8820 -0.1400
-0.8820 -0.1540
-0.8820 -0.1680
-0.8820 -0.1820
-0.8820 -0.1960
-0.8820 -0.2100
-0.8820 -0.2240
-0.8820 -0.2380
-0.8960 -0.2520
-0.8960 -0.2660
-0.9100 -0.2800
-0.9240 -0.2940
-0.9380 -0.3080
-0.9520 -0.3080
-0.9660 -0.3080
-0.9800 -0.3080
-0.9940 -0.3220
-1.0080 -0.3220
-1.0220 -0.3220
-1.0360 -0.3220
-1.0500 -0.3220
-1.0640 -0.3220
-1.0780 -0.3220
-1.0920 -0.3220
-1.1060 -0.3220
-1.1200 -0.3360
-1.1340 -0.3360
-1.1480 -0.3360
-1.1620 -0.3360
-1.1760 -0.3360
-1.1900 -0.3360
-1.2040 -0.3360
-1.2180 -0.3360
-1.2320 -0.3360
-1.2460 -0.3360
-1.2600 -0.3360
-1.2740 -0.3360
-1.2740 -0.3220
-1.2880 -0.3080
-1.3020 -0.3080
-1.3160 -0.3080
-1.3300 -0.3080
-1.3440 -0.3080
-1.3440 -0.2940
-1.3440 -0.2800
-1.3580 -0.2660
-1.3580 -0.2520
-1.3720 -0.2380
-1.3860 -0.2380
-1.4000 -0.2240
-1.4140 -0.2100
-1.4140 -0.1960
-1.4140 -0.1820
-1.4140 -0.1680
-1.4140 -0.1540
-1.4140 -0.1400
-1.4140 -0.1260
-1.4140 -0.1120
-1.4140 -0.0980


==> figs/2007_003143_sp252_zo10.txt <==
-2.6320 0.6160
-2.6180 0.6160
-2.6040 0.6160
-2.5900 0.6160
-2.5760 0.6160
-2.5620 0.6160
-2.5480 0.6160
-2.5340 0.6160
-2.5200 0.6160
-2.5060 0.6160
-2.4920 0.6160
-2.4780 0.6160
-2.4640 0.6160
-2.4500 0.6160
-2.4360 0.6160
-2.4220 0.6160
-2.4080 0.6160
-2.3940 0.6160
-2.3800 0.6160
-2.3660 0.6160
-2.3520 0.6160
-2.3380 0.6160
-2.3240 0.6160
-2.3100 0.6160
-2.2960 0.6160
-2.2820 0.6160
-2.2680 0.6160
-2.2540 0.6160
-2.2400 0.6160
-2.2260 0.6160
-2.2120 0.6160
-2.1980 0.6160
-2.1840 0.6160
-2.1700 0.6160
-2.1560 0.6160
-2.1420 0.6160
-2.1280 0.6160
-2.1140 0.6160
-2.1000 0.6160
-2.0860 0.6160
-2.0720 0.6160
-2.0580 0.6160
-2.0440 0.6160
-2.0300 0.6160
-2.0160 0.6160
-2.0020 0.6160
-1.9880 0.6160
-1.9740 0.6160
-1.9600 0.6160
-1.9460 0.6160
-1.9320 0.6160
-1.9180 0.6160
-1.9040 0.6160
-1.8900 0.6160
-1.8760 0.6160
-1.8620 0.6160
-1.8480 0.6160
-1.8340 0.6160
-1.8200 0.6160
-1.8060 0.6160
-1.7920 0.6160
-1.7780 0.6160
-1.7640 0.6160
-1.7500 0.6160
-1.7360 0.6160
-1.7220 0.6160
-1.7080 0.6160
-1.6940 0.6160
-1.6800 0.6160
-1.6660 0.6160
-1.6520 0.6160
-1.6380 0.6160
-1.6240 0.6160
-1.6100 0.6160
-1.5960 0.6160
-1.5820 0.6160
-1.5680 0.6160
-1.5540 0.6160
-1.5400 0.6160
-1.5260 0.6160
-1.5120 0.6160
-1.4980 0.6160
-1.4840 0.6160
-1.4700 0.6160
-1.4560 0.6160
-1.4420 0.6160
-1.4280 0.6160
-1.4140 0.6160
-1.4000 0.6160
-1.3860 0.6160
-1.3720 0.6160
-1.3580 0.6160
-1.3440 0.6160
-1.3300 0.6160
-1.3160 0.6160
-1.3020 0.6160
-1.2880 0.6160
-1.2740 0.6160
-1.2600 0.6160
-1.2460 0.6160
-1.2320 0.6160
-1.2180 0.6160
-1.2040 0.6160
-1.1900 0.6160
-1.1760 0.6160
-1.1620 0.6160
-1.1480 0.6160
-1.1340 0.6160
-1.1200 0.6160
-1.1060 0.6160
-1.0920 0.6160
-1.0780 0.6160
-1.0640 0.6160
-1.0500 0.6160
-1.0360 0.6160
-1.0220 0.6160
-1.0080 0.6160
-0.9940 0.6160
-0.9800 0.6160
-0.9660 0.6160
-0.9520 0.6160
-0.9380 0.6160
-0.9240 0.6160
-0.9100 0.6160
-0.8960 0.6160
-0.8820 0.6160
-0.8680 0.6160
-0.8540 0.6160
-0.8400 0.6160
-0.8260 0.6160
-0.8120 0.6160
-0.7980 0.6160
-0.7840 0.6160
-0.7700 0.6160
-0.7560 0.6160
-0.7420 0.6160
-0.7280 0.6160
-0.7140 0.6160
-0.7000 0.6160
-0.6860 0.6160
-0.6720 0.6160
-0.6580 0.6160
-0.6440 0.6160
-0.6300 0.6160
-0.6160 0.6160
-0.6020 0.6160
-0.5880 0.6160
-0.5740 0.6160
-0.5600 0.6160
-0.5460 0.6160
-0.5320 0.6160
-0.5180 0.6160
-0.5040 0.6160
-0.4900 0.6160
-0.4760 0.6160
-0.4620 0.6160
-0.4480 0.6160
-0.4340 0.6160
-0.4200 0.6160
-0.4060 0.6160
-0.3920 0.6160
-0.3780 0.6160
-0.3640 0.6160
-0.3500 0.6160
-0.3360 0.6160
-0.3220 0.6160
-0.3080 0.6160
-0.2940 0.6160
-0.2800 0.6160
-0.2660 0.6160
-0.2520 0.6160
-0.2380 0.6160
-0.2240 0.6160
-0.2100 0.6160
-0.1960 0.6160
-0.1820 0.6160
-0.1680 0.6160
-0.1540 0.6160
-0.1400 0.6160
-0.1260 0.6160
-0.1120 0.6160
-0.0980 0.6160
-0.0840 0.6160
-0.0700 0.6160
-0.0560 0.6160
-0.0420 0.6160
-0.0280 0.6160
-0.0140 0.6160
0.0000 0.6160
0.0140 0.6160
0.0280 0.6160
0.0420 0.6160
0.0560 0.6160
0.0700 0.6160
0.0840 0.6160
0.0980 0.6160
0.1120 0.6160
0.1260 0.6160
0.1400 0.6160
0.1540 0.6160
0.1680 0.6160
0.1820 0.6160
0.1960 0.6160
0.2100 0.6160
0.2240 0.6160
0.2380 0.6160
0.2520 0.6160
0.2660 0.6160
0.2800 0.6160
0.2940 0.6160
0.3080 0.6160
0.3220 0.6160
0.3360 0.6020
0.3360 0.5880
0.3360 0.5740
0.3360 0.5600
0.3360 0.5460
0.3360 0.5320
0.3360 0.5180
0.3360 0.5040
0.3360 0.4900
0.3360 0.4760
0.3360 0.4620
0.3360 0.4480
0.3360 0.4340
0.3360 0.4200
0.3360 0.4060
0.3360 0.3920
0.3360 0.3780
0.3360 0.3640
0.3360 0.3500
0.3360 0.3360
0.3360 0.3220
0.3360 0.3080
0.3360 0.2940
0.3360 0.2800
0.3360 0.2660
0.3360 0.2520
0.3360 0.2380
0.3360 0.2240
0.3360 0.2100
0.3360 0.1960
0.3360 0.1820
0.3360 0.1680
0.3360 0.1540
0.3360 0.1400
0.3360 0.1260
0.3360 0.1120
0.3360 0.0980
0.3360 0.0840
0.3360 0.0700
0.3360 0.0560
0.3360 0.0420
0.3360 0.0280
0.3360 0.0140
0.3360 0.0000
0.3360 -0.0140
0.3360 -0.0280
0.3360 -0.0420
0.3360 -0.0560
0.3360 -0.0700
0.3360 -0.0840
0.3360 -0.0980
0.3360 -0.1120
0.3360 -0.1260
0.3360 -0.1400
0.3360 -0.1540
0.3360 -0.1680
0.3360 -0.1820
0.3360 -0.1960
0.3360 -0.2100
0.3360 -0.2240
0.3360 -0.2380
0.3360 -0.2520
0.3360 -0.2660
0.3360 -0.2800
0.3360 -0.2940
0.3360 -0.3080
0.3360 -0.3220
0.3360 -0.3360
0.3360 -0.3500
0.3360 -0.3640
0.3360 -0.3780
0.3360 -0.3920
0.3360 -0.4060
0.3360 -0.4200
0.3360 -0.4340
0.3360 -0.4480
0.3360 -0.4620
0.3360 -0.4760
0.3360 -0.4900
0.3360 -0.5040
0.3360 -0.5180
0.3360 -0.5320
0.3360 -0.5460
0.3360 -0.5600
0.3360 -0.5740
0.3360 -0.5880
0.3360 -0.6020
0.3360 -0.6160
0.3360 -0.6300
0.3360 -0.6440
0.3360 -0.6580
0.3360 -0.6720
0.3360 -0.6860
0.3360 -0.7000
0.3360 -0.7140
0.3360 -0.7280
0.3360 -0.7420
0.3360 -0.7560
0.3360 -0.7700
0.3360 -0.7840
0.3360 -0.7980
0.3360 -0.8120
0.3360 -0.8260
0.3360 -0.8400
0.3360 -0.8540
0.3360 -0.8680
0.3360 -0.8820
0.3360 -0.8960
0.3360 -0.9100
0.3360 -0.9240
0.3360 -0.9380
0.3360 -0.9520
0.3220 -0.9660
0.3220 -0.9800
0.3080 -0.9940
0.2940 -1.0080
0.2800 -1.0220
0.2660 -1.0220
0.2520 -1.0220
0.2380 -1.0220
0.2240 -1.0360
0.2100 -1.0360
0.1960 -1.0360
0.1820 -1.0360
0.1680 -1.0360
0.1540 -1.0360
0.1400 -1.0360
0.1260 -1.0360
0.1120 -1.0360
0.0980 -1.0500
0.0840 -1.0500
0.0700 -1.0500
0.0560 -1.0500
0.0420 -1.0500
0.0280 -1.0500
0.0140 -1.0500
0.0000 -1.0500
-0.0140 -1.0500
-0.0280 -1.0500
-0.0420 -1.0500
-0.0560 -1.0500
-0.0700 -1.0500
-0.0840 -1.0500
-0.0980 -1.0500
-0.1120 -1.0500
-0.1260 -1.0500
-0.1400 -1.0500
-0.1540 -1.0500
-0.1680 -1.0500
-0.1820 -1.0500
-0.1960 -1.0500
-0.2100 -1.0500
-0.2240 -1.0500
-0.2380 -1.0500
-0.2520 -1.0500
-0.2660 -1.0500
-0.2800 -1.0500
-0.2940 -1.0500
-0.3080 -1.0500
-0.3220 -1.0500
-0.3360 -1.0500
-0.3500 -1.0500
-0.3640 -1.0500
-0.3780 -1.0500
-0.3920 -1.0500
-0.4060 -1.0500
-0.4200 -1.0500
-0.4340 -1.0500
-0.4480 -1.0500
-0.4620 -1.0500
-0.4760 -1.0500
-0.4900 -1.0500
-0.5040 -1.0500
-0.5180 -1.0500
-0.5320 -1.0500
-0.5460 -1.0500
-0.5600 -1.0500
-0.5740 -1.0500
-0.5880 -1.0500
-0.6020 -1.0500
-0.6160 -1.0500
-0.6300 -1.0500
-0.6440 -1.0500
-0.6580 -1.0500
-0.6720 -1.0500
-0.6860 -1.0500
-0.7000 -1.0500
-0.7140 -1.0500
-0.7280 -1.0500
-0.7420 -1.0500
-0.7560 -1.0500
-0.7700 -1.0500
-0.7840 -1.0500
-0.7980 -1.0500
-0.8120 -1.0500
-0.8260 -1.0500
-0.8400 -1.0500
-0.8540 -1.0500
-0.8680 -1.0500
-0.8820 -1.0500
-0.8960 -1.0500
-0.9100 -1.0500
-0.9240 -1.0500
-0.9380 -1.0500
-0.9520 -1.0500
-0.9660 -1.0500
-0.9800 -1.0500
-0.9940 -1.0500
-1.0080 -1.0500
-1.0220 -1.0500
-1.0360 -1.0500
-1.0500 -1.0500
-1.0640 -1.0500
-1.0780 -1.0500
-1.0920 -1.0500
-1.1060 -1.0500
-1.1200 -1.0500
-1.1340 -1.0500
-1.1480 -1.0500
-1.1620 -1.0500
-1.1760 -1.0500
-1.1900 -1.0500
-1.2040 -1.0500
-1.2180 -1.0500
-1.2320 -1.0500
-1.2460 -1.0500
-1.2600 -1.0500
-1.2740 -1.0500
-1.2880 -1.0500
-1.3020 -1.0500
-1.3160 -1.0500
-1.3300 -1.0500
-1.3440 -1.0500
-1.3580 -1.0500
-1.3720 -1.0500
-1.3860 -1.0500
-1.4000 -1.0500
-1.4140 -1.0500
-1.4280 -1.0500
-1.4420 -1.0500
-1.4560 -1.0500
-1.4700 -1.0500
-1.4840 -1.0500
-1.4980 -1.0500
-1.5120 -1.0500
-1.5260 -1.0500
-1.5400 -1.0500
-1.5540 -1.0500
-1.5680 -1.0500
-1.5820 -1.0500
-1.5960 -1.0500
-1.6100 -1.0500
-1.6240 -1.0500
-1.6380 -1.0500
-1.6520 -1.0500
-1.6660 -1.0500
-1.6800 -1.0500
-1.6940 -1.0500
-1.7080 -1.0500
-1.7220 -1.0500
-1.7360 -1.0500
-1.7500 -1.0500
-1.7640 -1.0500
-1.7780 -1.0500
-1.7920 -1.0500
-1.8060 -1.0500
-1.8200 -1.0500
-1.8340 -1.0500
-1.8480 -1.0500
-1.8620 -1.0500
-1.8760 -1.0500
-1.8900 -1.0500
-1.9040 -1.0500
-1.9180 -1.0500
-1.9320 -1.0500
-1.9460 -1.0500
-1.9600 -1.0500
-1.9740 -1.0500
-1.9880 -1.0500
-2.0020 -1.0500
-2.0160 -1.0500
-2.0300 -1.0500
-2.0440 -1.0500
-2.0580 -1.0500
-2.0720 -1.0500
-2.0860 -1.0500
-2.1000 -1.0500
-2.1140 -1.0500
-2.1280 -1.0500
-2.1420 -1.0500
-2.1560 -1.0500
-2.1700 -1.0500
-2.1840 -1.0500
-2.1980 -1.0500
-2.2120 -1.0500
-2.2260 -1.0500
-2.2400 -1.0500
-2.2540 -1.0500
-2.2680 -1.0500
-2.2820 -1.0500
-2.2960 -1.0500
-2.3100 -1.0500
-2.3240 -1.0500
-2.3380 -1.0500
-2.3520 -1.0500
-2.3660 -1.0500
-2.3800 -1.0500
-2.3940 -1.0500
-2.4080 -1.0500
-2.4220 -1.0500
-2.4360 -1.0500
-2.4500 -1.0500
-2.4640 -1.0500
-2.4780 -1.0500
-2.4920 -1.0500
-2.4920 -1.0360
-2.5060 -1.0220
-2.5200 -1.0220
-2.5340 -1.0220
-2.5480 -1.0220
-2.5620 -1.0220
-2.5620 -1.0080
-2.5620 -0.9940
-2.5760 -0.9800
-2.5760 -0.9660
-2.5900 -0.9520
-2.6040 -0.9520
-2.6180 -0.9380
-2.6320 -0.9240
-2.6320 -0.9100
-2.6320 -0.8960
-2.6320 -0.8820
-2.6320 -0.8680
-2.6320 -0.8540
-2.6320 -0.8400
-2.6320 -0.8260
-2.6320 -0.8120
-2.6320 -0.7980
-2.6320 -0.7840
-2.6320 -0.7700
-2.6320 -0.7560
-2.6320 -0.7420
-2.6320 -0.7280
-2.6320 -0.7140
-2.6320 -0.7000
-2.6320 -0.6860
-2.6320 -0.6720
-2.6320 -0.6580
-2.6320 -0.6440
-2.6320 -0.6300
-2.6320 -0.6160
-2.6320 -0.6020
-2.6320 -0.5880
-2.6320 -0.5740
-2.6320 -0.5600
-2.6320 -0.5460
-2.6320 -0.5320
-2.6320 -0.5180
-2.6320 -0.5040
-2.6320 -0.4900
-2.6320 -0.4760
-2.6320 -0.4620
-2.6320 -0.4480
-2.6320 -0.4340
-2.6320 -0.4200
-2.6320 -0.4060
-2.6320 -0.3920
-2.6320 -0.3780
-2.6320 -0.3640
-2.6320 -0.3500
-2.6320 -0.3360
-2.6320 -0.3220
-2.6320 -0.3080
-2.6320 -0.2940
-2.6320 -0.2800
-2.6320 -0.2660
-2.6320 -0.2520
-2.6320 -0.2380
-2.6320 -0.2240
-2.6320 -0.2100
-2.6320 -0.1960
-2.6320 -0.1820
-2.6320 -0.1680
-2.6320 -0.1540
-2.6320 -0.1400
-2.6320 -0.1260
-2.6320 -0.1120
-2.6320 -0.0980
-2.6320 -0.0840
-2.6320 -0.0700
-2.6320 -0.0560
-2.6320 -0.0420
-2.6320 -0.0280
-2.6320 -0.0140
-2.6320 0.0000
-2.6320 0.0140
-2.6320 0.0280
-2.6320 0.0420
-2.6320 0.0560
-2.6320 0.0700
-2.6320 0.0840
-2.6320 0.0980
-2.6320 0.1120
-2.6320 0.1260
-2.6320 0.1400
-2.6320 0.1540
-2.6320 0.1680
-2.6320 0.1820
-2.6320 0.1960
-2.6320 0.2100
-2.6320 0.2240
-2.6320 0.2380
-2.6320 0.2520
-2.6320 0.2660
-2.6320 0.2800
-2.6320 0.2940
-2.6320 0.3080
-2.6320 0.3220
-2.6320 0.3360
-2.6320 0.3500
-2.6320 0.3640
-2.6320 0.3780
-2.6320 0.3920
-2.6320 0.4060
-2.6320 0.4200
-2.6320 0.4340
-2.6320 0.4480
-2.6320 0.4620
-2.6320 0.4760
-2.6320 0.4900
-2.6320 0.5040
-2.6320 0.5180
-2.6320 0.5320
-2.6320 0.5460
-2.6320 0.5600
-2.6320 0.5740
-2.6320 0.5880
-2.6320 0.6020
-2.6320 0.6160


==> figs/2007_003143_sp252_zo11.txt <==
-3.1780 0.9380
-3.1640 0.9380
-3.1500 0.9380
-3.1360 0.9380
-3.1220 0.9380
-3.1080 0.9380
-3.0940 0.9380
-3.0800 0.9380
-3.0660 0.9380
-3.0520 0.9380
-3.0380 0.9380
-3.0240 0.9380
-3.0100 0.9380
-2.9960 0.9380
-2.9820 0.9380
-2.9680 0.9380
-2.9540 0.9380
-2.9400 0.9380
-2.9260 0.9380
-2.9120 0.9380
-2.8980 0.9380
-2.8840 0.9380
-2.8700 0.9380
-2.8560 0.9380
-2.8420 0.9380
-2.8280 0.9380
-2.8140 0.9380
-2.8000 0.9380
-2.7860 0.9380
-2.7720 0.9380
-2.7580 0.9380
-2.7440 0.9380
-2.7300 0.9380
-2.7160 0.9380
-2.7020 0.9380
-2.6880 0.9380
-2.6740 0.9380
-2.6600 0.9380
-2.6460 0.9380
-2.6320 0.9380
-2.6180 0.9380
-2.6040 0.9380
-2.5900 0.9380
-2.5760 0.9380
-2.5620 0.9380
-2.5480 0.9380
-2.5340 0.9380
-2.5200 0.9380
-2.5060 0.9380
-2.4920 0.9380
-2.4780 0.9380
-2.4640 0.9380
-2.4500 0.9380
-2.4360 0.9380
-2.4220 0.9380
-2.4080 0.9380
-2.3940 0.9380
-2.3800 0.9380
-2.3660 0.9380
-2.3520 0.9380
-2.3380 0.9380
-2.3240 0.9380
-2.3100 0.9380
-2.2960 0.9380
-2.2820 0.9380
-2.2680 0.9380
-2.2540 0.9380
-2.2400 0.9380
-2.2260 0.9380
-2.2120 0.9380
-2.1980 0.9380
-2.1840 0.9380
-2.1700 0.9380
-2.1560 0.9380
-2.1420 0.9380
-2.1280 0.9380
-2.1140 0.9380
-2.1000 0.9380
-2.0860 0.9380
-2.0720 0.9380
-2.0580 0.9380
-2.0440 0.9380
-2.0300 0.9380
-2.0160 0.9380
-2.0020 0.9380
-1.9880 0.9380
-1.9740 0.9380
-1.9600 0.9380
-1.9460 0.9380
-1.9320 0.9380
-1.9180 0.9380
-1.9040 0.9380
-1.8900 0.9380
-1.8760 0.9380
-1.8620 0.9380
-1.8480 0.9380
-1.8340 0.9380
-1.8200 0.9380
-1.8060 0.9380
-1.7920 0.9380
-1.7780 0.9380
-1.7640 0.9380
-1.7500 0.9380
-1.7360 0.9380
-1.7220 0.9380
-1.7080 0.9380
-1.6940 0.9380
-1.6800 0.9380
-1.6660 0.9380
-1.6520 0.9380
-1.6380 0.9380
-1.6240 0.9380
-1.6100 0.9380
-1.5960 0.9380
-1.5820 0.9380
-1.5680 0.9380
-1.5540 0.9380
-1.5400 0.9380
-1.5260 0.9380
-1.5120 0.9380
-1.4980 0.9380
-1.4840 0.9380
-1.4700 0.9380
-1.4560 0.9380
-1.4420 0.9380
-1.4280 0.9380
-1.4140 0.9380
-1.4000 0.9380
-1.3860 0.9380
-1.3720 0.9380
-1.3580 0.9380
-1.3440 0.9380
-1.3300 0.9380
-1.3160 0.9380
-1.3020 0.9380
-1.2880 0.9380
-1.2740 0.9380
-1.2600 0.9380
-1.2460 0.9380
-1.2320 0.9380
-1.2180 0.9380
-1.2040 0.9380
-1.1900 0.9380
-1.1760 0.9380
-1.1620 0.9380
-1.1480 0.9380
-1.1340 0.9380
-1.1200 0.9380
-1.1060 0.9380
-1.0920 0.9380
-1.0780 0.9380
-1.0640 0.9380
-1.0500 0.9380
-1.0360 0.9380
-1.0220 0.9380
-1.0080 0.9380
-0.9940 0.9380
-0.9800 0.9380
-0.9660 0.9380
-0.9520 0.9380
-0.9380 0.9380
-0.9240 0.9380
-0.9100 0.9380
-0.8960 0.9380
-0.8820 0.9380
-0.8680 0.9380
-0.8540 0.9380
-0.8400 0.9380
-0.8260 0.9380
-0.8120 0.9380
-0.7980 0.9380
-0.7840 0.9380
-0.7700 0.9380
-0.7560 0.9380
-0.7420 0.9380
-0.7280 0.9380
-0.7140 0.9380
-0.7000 0.9380
-0.6860 0.9380
-0.6720 0.9380
-0.6580 0.9380
-0.6440 0.9380
-0.6300 0.9380
-0.6160 0.9380
-0.6020 0.9380
-0.5880 0.9380
-0.5740 0.9380
-0.5600 0.9380
-0.5460 0.9380
-0.5320 0.9380
-0.5180 0.9380
-0.5040 0.9380
-0.4900 0.9380
-0.4760 0.9380
-0.4620 0.9380
-0.4480 0.9380
-0.4340 0.9380
-0.4200 0.9380
-0.4060 0.9380
-0.3920 0.9380
-0.3780 0.9380
-0.3640 0.9380
-0.3500 0.9380
-0.3360 0.9380
-0.3220 0.9380
-0.3080 0.9380
-0.2940 0.9380
-0.2800 0.9380
-0.2660 0.9380
-0.2520 0.9380
-0.2380 0.9380
-0.2240 0.9380
-0.2100 0.9380
-0.1960 0.9380
-0.1820 0.9380
-0.1680 0.9380
-0.1540 0.9380
-0.1400 0.9380
-0.1260 0.9380
-0.1120 0.9380
-0.0980 0.9380
-0.0840 0.9380
-0.0700 0.9380
-0.0560 0.9380
-0.0420 0.9380
-0.0280 0.9380
-0.0140 0.9380
0.0000 0.9380
0.0140 0.9380
0.0280 0.9380
0.0420 0.9380
0.0560 0.9380
0.0700 0.9380
0.0840 0.9380
0.0980 0.9380
0.1120 0.9380
0.1260 0.9380
0.1400 0.9380
0.1540 0.9380
0.1680 0.9380
0.1820 0.9380
0.1960 0.9380
0.2100 0.9380
0.2240 0.9380
0.2380 0.9380
0.2520 0.9380
0.2660 0.9380
0.2800 0.9380
0.2940 0.9380
0.3080 0.9380
0.3220 0.9380
0.3360 0.9380
0.3500 0.9380
0.3640 0.9380
0.3780 0.9380
0.3920 0.9380
0.4060 0.9380
0.4200 0.9380
0.4340 0.9380
0.4480 0.9380
0.4620 0.9380
0.4760 0.9380
0.4900 0.9380
0.5040 0.9380
0.5180 0.9380
0.5320 0.9380
0.5460 0.9380
0.5600 0.9380
0.5740 0.9380
0.5880 0.9380
0.6020 0.9380
0.6160 0.9380
0.6300 0.9380
0.6440 0.9380
0.6580 0.9380
0.6720 0.9380
0.6860 0.9380
0.7000 0.9380
0.7140 0.9380
0.7280 0.9380
0.7420 0.9380
0.7560 0.9380
0.7700 0.9380
0.7840 0.9380
0.7980 0.9380
0.8120 0.9380
0.8260 0.9380
0.8400 0.9380
0.8540 0.9380
0.8680 0.9380
0.8820 0.9240
0.8820 0.9100
0.8820 0.8960
0.8820 0.8820
0.8820 0.8680
0.8820 0.8540
0.8820 0.8400
0.8820 0.8260
0.8820 0.8120
0.8820 0.7980
0.8820 0.7840
0.8820 0.7700
0.8820 0.7560
0.8820 0.7420
0.8820 0.7280
0.8820 0.7140
0.8820 0.7000
0.8820 0.6860
0.8820 0.6720
0.8820 0.6580
0.8820 0.6440
0.8820 0.6300
0.8820 0.6160
0.8820 0.6020
0.8820 0.5880
0.8820 0.5740
0.8820 0.5600
0.8820 0.5460
0.8820 0.5320
0.8820 0.5180
0.8820 0.5040
0.8820 0.4900
0.8820 0.4760
0.8820 0.4620
0.8820 0.4480
0.8820 0.4340
0.8820 0.4200
0.8820 0.4060
0.8820 0.3920
0.8820 0.3780
0.8820 0.3640
0.8820 0.3500
0.8820 0.3360
0.8820 0.3220
0.8820 0.3080
0.8820 0.2940
0.8820 0.2800
0.8820 0.2660
0.8820 0.2520
0.8820 0.2380
0.8820 0.2240
0.8820 0.2100
0.8820 0.1960
0.8820 0.1820
0.8820 0.1680
0.8820 0.1540
0.8820 0.1400
0.8820 0.1260
0.8820 0.1120
0.8820 0.0980
0.8820 0.0840
0.8820 0.0700
0.8820 0.0560
0.8820 0.0420
0.8820 0.0280
0.8820 0.0140
0.8820 0.0000
0.8820 -0.0140
0.8820 -0.0280
0.8820 -0.0420
0.8820 -0.0560
0.8820 -0.0700
0.8820 -0.0840
0.8820 -0.0980
0.8820 -0.1120
0.8820 -0.1260
0.8820 -0.1400
0.8820 -0.1540
0.8820 -0.1680
0.8820 -0.1820
0.8820 -0.1960
0.8820 -0.2100
0.8820 -0.2240
0.8820 -0.2380
0.8820 -0.2520
0.8820 -0.2660
0.8820 -0.2800
0.8820 -0.2940
0.8820 -0.3080
0.8820 -0.3220
0.8820 -0.3360
0.8820 -0.3500
0.8820 -0.3640
0.8820 -0.3780
0.8820 -0.3920
0.8820 -0.4060
0.8820 -0.4200
0.8820 -0.4340
0.8820 -0.4480
0.8820 -0.4620
0.8820 -0.4760
0.8820 -0.4900
0.8820 -0.5040
0.8820 -0.5180
0.8820 -0.5320
0.8820 -0.5460
0.8820 -0.5600
0.8820 -0.5740
0.8820 -0.5880
0.8820 -0.6020
0.8820 -0.6160
0.8820 -0.6300
0.8820 -0.6440
0.8820 -0.6580
0.8820 -0.6720
0.8820 -0.6860
0.8820 -0.7000
0.8820 -0.7140
0.8820 -0.7280
0.8820 -0.7420
0.8820 -0.7560
0.8820 -0.7700
0.8820 -0.7840
0.8820 -0.7980
0.8820 -0.8120
0.8820 -0.8260
0.8820 -0.8400
0.8820 -0.8540
0.8820 -0.8680
0.8820 -0.8820
0.8820 -0.8960
0.8820 -0.9100
0.8820 -0.9240
0.8820 -0.9380
0.8820 -0.9520
0.8820 -0.9660
0.8820 -0.9800
0.8820 -0.9940
0.8820 -1.0080
0.8820 -1.0220
0.8820 -1.0360
0.8820 -1.0500
0.8820 -1.0640
0.8820 -1.0780
0.8820 -1.0920
0.8820 -1.1060
0.8820 -1.1200
0.8820 -1.1340
0.8820 -1.1480
0.8820 -1.1620
0.8820 -1.1760
0.8820 -1.1900
0.8820 -1.2040
0.8820 -1.2180
0.8820 -1.2320
0.8820 -1.2460
0.8820 -1.2600
0.8820 -1.2740
0.8680 -1.2880
0.8680 -1.3020
0.8540 -1.3160
0.8400 -1.3300
0.8260 -1.3440
0.8120 -1.3440
0.7980 -1.3440
0.7840 -1.3440
0.7700 -1.3580
0.7560 -1.3580
0.7420 -1.3580
0.7280 -1.3580
0.7140 -1.3580
0.7000 -1.3580
0.6860 -1.3580
0.6720 -1.3580
0.6580 -1.3580
0.6440 -1.3720
0.6300 -1.3720
0.6160 -1.3720
0.6020 -1.3720
0.5880 -1.3720
0.5740 -1.3720
0.5600 -1.3720
0.5460 -1.3720
0.5320 -1.3720
0.5180 -1.3720
0.5040 -1.3720
0.4900 -1.3720
0.4760 -1.3720
0.4620 -1.3720
0.4480 -1.3720
0.4340 -1.3720
0.4200 -1.3720
0.4060 -1.3720
0.3920 -1.3720
0.3780 -1.3720
0.3640 -1.3720
0.3500 -1.3720
0.3360 -1.3720
0.3220 -1.3720
0.3080 -1.3720
0.2940 -1.3720
0.2800 -1.3720
0.2660 -1.3720
0.2520 -1.3720
0.2380 -1.3720
0.2240 -1.3720
0.2100 -1.3720
0.1960 -1.3720
0.1820 -1.3720
0.1680 -1.3720
0.1540 -1.3720
0.1400 -1.3720
0.1260 -1.3720
0.1120 -1.3720
0.0980 -1.3720
0.0840 -1.3720
0.0700 -1.3720
0.0560 -1.3720
0.0420 -1.3720
0.0280 -1.3720
0.0140 -1.3720
0.0000 -1.3720
-0.0140 -1.3720
-0.0280 -1.3720
-0.0420 -1.3720
-0.0560 -1.3720
-0.0700 -1.3720
-0.0840 -1.3720
-0.0980 -1.3720
-0.1120 -1.3720
-0.1260 -1.3720
-0.1400 -1.3720
-0.1540 -1.3720
-0.1680 -1.3720
-0.1820 -1.3720
-0.1960 -1.3720
-0.2100 -1.3720
-0.2240 -1.3720
-0.2380 -1.3720
-0.2520 -1.3720
-0.2660 -1.3720
-0.2800 -1.3720
-0.2940 -1.3720
-0.3080 -1.3720
-0.3220 -1.3720
-0.3360 -1.3720
-0.3500 -1.3720
-0.3640 -1.3720
-0.3780 -1.3720
-0.3920 -1.3720
-0.4060 -1.3720
-0.4200 -1.3720
-0.4340 -1.3720
-0.4480 -1.3720
-0.4620 -1.3720
-0.4760 -1.3720
-0.4900 -1.3720
-0.5040 -1.3720
-0.5180 -1.3720
-0.5320 -1.3720
-0.5460 -1.3720
-0.5600 -1.3720
-0.5740 -1.3720
-0.5880 -1.3720
-0.6020 -1.3720
-0.6160 -1.3720
-0.6300 -1.3720
-0.6440 -1.3720
-0.6580 -1.3720
-0.6720 -1.3720
-0.6860 -1.3720
-0.7000 -1.3720
-0.7140 -1.3720
-0.7280 -1.3720
-0.7420 -1.3720
-0.7560 -1.3720
-0.7700 -1.3720
-0.7840 -1.3720
-0.7980 -1.3720
-0.8120 -1.3720
-0.8260 -1.3720
-0.8400 -1.3720
-0.8540 -1.3720
-0.8680 -1.3720
-0.8820 -1.3720
-0.8960 -1.3720
-0.9100 -1.3720
-0.9240 -1.3720
-0.9380 -1.3720
-0.9520 -1.3720
-0.9660 -1.3720
-0.9800 -1.3720
-0.9940 -1.3720
-1.0080 -1.3720
-1.0220 -1.3720
-1.0360 -1.3720
-1.0500 -1.3720
-1.0640 -1.3720
-1.0780 -1.3720
-1.0920 -1.3720
-1.1060 -1.3720
-1.1200 -1.3720
-1.1340 -1.3720
-1.1480 -1.3720
-1.1620 -1.3720
-1.1760 -1.3720
-1.1900 -1.3720
-1.2040 -1.3720
-1.2180 -1.3720
-1.2320 -1.3720
-1.2460 -1.3720
-1.2600 -1.3720
-1.2740 -1.3720
-1.2880 -1.3720
-1.3020 -1.3720
-1.3160 -1.3720
-1.3300 -1.3720
-1.3440 -1.3720
-1.3580 -1.3720
-1.3720 -1.3720
-1.3860 -1.3720
-1.4000 -1.3720
-1.4140 -1.3720
-1.4280 -1.3720
-1.4420 -1.3720
-1.4560 -1.3720
-1.4700 -1.3720
-1.4840 -1.3720
-1.4980 -1.3720
-1.5120 -1.3720
-1.5260 -1.3720
-1.5400 -1.3720
-1.5540 -1.3720
-1.5680 -1.3720
-1.5820 -1.3720
-1.5960 -1.3720
-1.6100 -1.3720
-1.6240 -1.3720
-1.6380 -1.3720
-1.6520 -1.3720
-1.6660 -1.3720
-1.6800 -1.3720
-1.6940 -1.3720
-1.7080 -1.3720
-1.7220 -1.3720
-1.7360 -1.3720
-1.7500 -1.3720
-1.7640 -1.3720
-1.7780 -1.3720
-1.7920 -1.3720
-1.8060 -1.3720
-1.8200 -1.3720
-1.8340 -1.3720
-1.8480 -1.3720
-1.8620 -1.3720
-1.8760 -1.3720
-1.8900 -1.3720
-1.9040 -1.3720
-1.9180 -1.3720
-1.9320 -1.3720
-1.9460 -1.3720
-1.9600 -1.3720
-1.9740 -1.3720
-1.9880 -1.3720
-2.0020 -1.3720
-2.0160 -1.3720
-2.0300 -1.3720
-2.0440 -1.3720
-2.0580 -1.3720
-2.0720 -1.3720
-2.0860 -1.3720
-2.1000 -1.3720
-2.1140 -1.3720
-2.1280 -1.3720
-2.1420 -1.3720
-2.1560 -1.3720
-2.1700 -1.3720
-2.1840 -1.3720
-2.1980 -1.3720
-2.2120 -1.3720
-2.2260 -1.3720
-2.2400 -1.3720
-2.2540 -1.3720
-2.2680 -1.3720
-2.2820 -1.3720
-2.2960 -1.3720
-2.3100 -1.3720
-2.3240 -1.3720
-2.3380 -1.3720
-2.3520 -1.3720
-2.3660 -1.3720
-2.3800 -1.3720
-2.3940 -1.3720
-2.4080 -1.3720
-2.4220 -1.3720
-2.4360 -1.3720
-2.4500 -1.3720
-2.4640 -1.3720
-2.4780 -1.3720
-2.4920 -1.3720
-2.5060 -1.3720
-2.5200 -1.3720
-2.5340 -1.3720
-2.5480 -1.3720
-2.5620 -1.3720
-2.5760 -1.3720
-2.5900 -1.3720
-2.6040 -1.3720
-2.6180 -1.3720
-2.6320 -1.3720
-2.6460 -1.3720
-2.6600 -1.3720
-2.6740 -1.3720
-2.6880 -1.3720
-2.7020 -1.3720
-2.7160 -1.3720
-2.7300 -1.3720
-2.7440 -1.3720
-2.7580 -1.3720
-2.7720 -1.3720
-2.7860 -1.3720
-2.8000 -1.3720
-2.8140 -1.3720
-2.8280 -1.3720
-2.8420 -1.3720
-2.8560 -1.3720
-2.8700 -1.3720
-2.8840 -1.3720
-2.8980 -1.3720
-2.9120 -1.3720
-2.9260 -1.3720
-2.9400 -1.3720
-2.9540 -1.3720
-2.9680 -1.3720
-2.9820 -1.3720
-2.9960 -1.3720
-3.0100 -1.3720
-3.0240 -1.3720
-3.0380 -1.3720
-3.0380 -1.3580
-3.0520 -1.3440
-3.0660 -1.3440
-3.0800 -1.3440
-3.0940 -1.3440
-3.1080 -1.3440
-3.1080 -1.3300
-3.1080 -1.3160
-3.1220 -1.3020
-3.1220 -1.2880
-3.1360 -1.2740
-3.1500 -1.2740
-3.1640 -1.2600
-3.1780 -1.2460
-3.1780 -1.2320
-3.1780 -1.2180
-3.1780 -1.2040
-3.1780 -1.1900
-3.1780 -1.1760
-3.1780 -1.1620
-3.1780 -1.1480
-3.1780 -1.1340
-3.1780 -1.1200
-3.1780 -1.1060
-3.1780 -1.0920
-3.1780 -1.0780
-3.1780 -1.0640
-3.1780 -1.0500
-3.1780 -1.0360
-3.1780 -1.0220
-3.1780 -1.0080
-3.1780 -0.9940
-3.1780 -0.9800
-3.1780 -0.9660
-3.1780 -0.9520
-3.1780 -0.9380
-3.1780 -0.9240
-3.1780 -0.9100
-3.1780 -0.8960
-3.1780 -0.8820
-3.1780 -0.8680
-3.1780 -0.8540
-3.1780 -0.8400
-3.1780 -0.8260
-3.1780 -0.8120
-3.1780 -0.7980
-3.1780 -0.7840
-3.1780 -0.7700
-3.1780 -0.7560
-3.1780 -0.7420
-3.1780 -0.7280
-3.1780 -0.7140
-3.1780 -0.7000
-3.1780 -0.6860
-3.1780 -0.6720
-3.1780 -0.6580
-3.1780 -0.6440
-3.1780 -0.6300
-3.1780 -0.6160
-3.1780 -0.6020
-3.1780 -0.5880
-3.1780 -0.5740
-3.1780 -0.5600
-3.1780 -0.5460
-3.1780 -0.5320
-3.1780 -0.5180
-3.1780 -0.5040
-3.1780 -0.4900
-3.1780 -0.4760
-3.1780 -0.4620
-3.1780 -0.4480
-3.1780 -0.4340
-3.1780 -0.4200
-3.1780 -0.4060
-3.1780 -0.3920
-3.1780 -0.3780
-3.1780 -0.3640
-3.1780 -0.3500
-3.1780 -0.3360
-3.1780 -0.3220
-3.1780 -0.3080
-3.1780 -0.2940
-3.1780 -0.2800
-3.1780 -0.2660
-3.1780 -0.2520
-3.1780 -0.2380
-3.1780 -0.2240
-3.1780 -0.2100
-3.1780 -0.1960
-3.1780 -0.1820
-3.1780 -0.1680
-3.1780 -0.1540
-3.1780 -0.1400
-3.1780 -0.1260
-3.1780 -0.1120
-3.1780 -0.0980
-3.1780 -0.0840
-3.1780 -0.0700
-3.1780 -0.0560
-3.1780 -0.0420
-3.1780 -0.0280
-3.1780 -0.0140
-3.1780 0.0000
-3.1780 0.0140
-3.1780 0.0280
-3.1780 0.0420
-3.1780 0.0560
-3.1780 0.0700
-3.1780 0.0840
-3.1780 0.0980
-3.1780 0.1120
-3.1780 0.1260
-3.1780 0.1400
-3.1780 0.1540
-3.1780 0.1680
-3.1780 0.1820
-3.1780 0.1960
-3.1780 0.2100
-3.1780 0.2240
-3.1780 0.2380
-3.1780 0.2520
-3.1780 0.2660
-3.1780 0.2800
-3.1780 0.2940
-3.1780 0.3080
-3.1780 0.3220
-3.1780 0.3360
-3.1780 0.3500
-3.1780 0.3640
-3.1780 0.3780
-3.1780 0.3920
-3.1780 0.4060
-3.1780 0.4200
-3.1780 0.4340
-3.1780 0.4480
-3.1780 0.4620
-3.1780 0.4760
-3.1780 0.4900
-3.1780 0.5040
-3.1780 0.5180
-3.1780 0.5320
-3.1780 0.5460
-3.1780 0.5600
-3.1780 0.5740
-3.1780 0.5880
-3.1780 0.6020
-3.1780 0.6160
-3.1780 0.6300
-3.1780 0.6440
-3.1780 0.6580
-3.1780 0.6720
-3.1780 0.6860
-3.1780 0.7000
-3.1780 0.7140
-3.1780 0.7280
-3.1780 0.7420
-3.1780 0.7560
-3.1780 0.7700
-3.1780 0.7840
-3.1780 0.7980
-3.1780 0.8120
-3.1780 0.8260
-3.1780 0.8400
-3.1780 0.8540
-3.1780 0.8680
-3.1780 0.8820
-3.1780 0.8960
-3.1780 0.9100
-3.1780 0.9240
-3.1780 0.9380


==> figs/2007_003143_sp252_zo12.txt <==
-3.4860 1.1900
-3.4720 1.1900
-3.4580 1.1900
-3.4440 1.1900
-3.4300 1.1900
-3.4160 1.1900
-3.4020 1.1900
-3.3880 1.1900
-3.3740 1.1900
-3.3600 1.1900
-3.3460 1.1900
-3.3320 1.1900
-3.3180 1.1900
-3.3040 1.1900
-3.2900 1.1900
-3.2760 1.1900
-3.2620 1.1900
-3.2480 1.1900
-3.2340 1.1900
-3.2200 1.1900
-3.2060 1.1900
-3.1920 1.1900
-3.1780 1.1900
-3.1640 1.1900
-3.1500 1.1900
-3.1360 1.1900
-3.1220 1.1900
-3.1080 1.1900
-3.0940 1.1900
-3.0800 1.1900
-3.0660 1.1900
-3.0520 1.1900
-3.0380 1.1900
-3.0240 1.1900
-3.0100 1.1900
-2.9960 1.1900
-2.9820 1.1900
-2.9680 1.1900
-2.9540 1.1900
-2.9400 1.1900
-2.9260 1.1900
-2.9120 1.1900
-2.8980 1.1900
-2.8840 1.1900
-2.8700 1.1900
-2.8560 1.1900
-2.8420 1.1900
-2.8280 1.1900
-2.8140 1.1900
-2.8000 1.1900
-2.7860 1.1900
-2.7720 1.1900
-2.7580 1.1900
-2.7440 1.1900
-2.7300 1.1900
-2.7160 1.1900
-2.7020 1.1900
-2.6880 1.1900
-2.6740 1.1900
-2.6600 1.1900
-2.6460 1.1900
-2.6320 1.1900
-2.6180 1.1900
-2.6040 1.1900
-2.5900 1.1900
-2.5760 1.1900
-2.5620 1.1900
-2.5480 1.1900
-2.5340 1.1900
-2.5200 1.1900
-2.5060 1.1900
-2.4920 1.1900
-2.4780 1.1900
-2.4640 1.1900
-2.4500 1.1900
-2.4360 1.1900
-2.4220 1.1900
-2.4080 1.1900
-2.3940 1.1900
-2.3800 1.1900
-2.3660 1.1900
-2.3520 1.1900
-2.3380 1.1900
-2.3240 1.1900
-2.3100 1.1900
-2.2960 1.1900
-2.2820 1.1900
-2.2680 1.1900
-2.2540 1.1900
-2.2400 1.1900
-2.2260 1.1900
-2.2120 1.1900
-2.1980 1.1900
-2.1840 1.1900
-2.1700 1.1900
-2.1560 1.1900
-2.1420 1.1900
-2.1280 1.1900
-2.1140 1.1900
-2.1000 1.1900
-2.0860 1.1900
-2.0720 1.1900
-2.0580 1.1900
-2.0440 1.1900
-2.0300 1.1900
-2.0160 1.1900
-2.0020 1.1900
-1.9880 1.1900
-1.9740 1.1900
-1.9600 1.1900
-1.9460 1.1900
-1.9320 1.1900
-1.9180 1.1900
-1.9040 1.1900
-1.8900 1.1900
-1.8760 1.1900
-1.8620 1.1900
-1.8480 1.1900
-1.8340 1.1900
-1.8200 1.1900
-1.8060 1.1900
-1.7920 1.1900
-1.7780 1.1900
-1.7640 1.1900
-1.7500 1.1900
-1.7360 1.1900
-1.7220 1.1900
-1.7080 1.1900
-1.6940 1.1900
-1.6800 1.1900
-1.6660 1.1900
-1.6520 1.1900
-1.6380 1.1900
-1.6240 1.1900
-1.6100 1.1900
-1.5960 1.1900
-1.5820 1.1900
-1.5680 1.1900
-1.5540 1.1900
-1.5400 1.1900
-1.5260 1.1900
-1.5120 1.1900
-1.4980 1.1900
-1.4840 1.1900
-1.4700 1.1900
-1.4560 1.1900
-1.4420 1.1900
-1.4280 1.1900
-1.4140 1.1900
-1.4000 1.1900
-1.3860 1.1900
-1.3720 1.1900
-1.3580 1.1900
-1.3440 1.1900
-1.3300 1.1900
-1.3160 1.1900
-1.3020 1.1900
-1.2880 1.1900
-1.2740 1.1900
-1.2600 1.1900
-1.2460 1.1900
-1.2320 1.1900
-1.2180 1.1900
-1.2040 1.1900
-1.1900 1.1900
-1.1760 1.1900
-1.1620 1.1900
-1.1480 1.1900
-1.1340 1.1900
-1.1200 1.1900
-1.1060 1.1900
-1.0920 1.1900
-1.0780 1.1900
-1.0640 1.1900
-1.0500 1.1900
-1.0360 1.1900
-1.0220 1.1900
-1.0080 1.1900
-0.9940 1.1900
-0.9800 1.1900
-0.9660 1.1900
-0.9520 1.1900
-0.9380 1.1900
-0.9240 1.1900
-0.9100 1.1900
-0.8960 1.1900
-0.8820 1.1900
-0.8680 1.1900
-0.8540 1.1900
-0.8400 1.1900
-0.8260 1.1900
-0.8120 1.1900
-0.7980 1.1900
-0.7840 1.1900
-0.7700 1.1900
-0.7560 1.1900
-0.7420 1.1900
-0.7280 1.1900
-0.7140 1.1900
-0.7000 1.1900
-0.6860 1.1900
-0.6720 1.1900
-0.6580 1.1900
-0.6440 1.1900
-0.6300 1.1900
-0.6160 1.1900
-0.6020 1.1900
-0.5880 1.1900
-0.5740 1.1900
-0.5600 1.1900
-0.5460 1.1900
-0.5320 1.1900
-0.5180 1.1900
-0.5040 1.1900
-0.4900 1.1900
-0.4760 1.1900
-0.4620 1.1900
-0.4480 1.1900
-0.4340 1.1900
-0.4200 1.1900
-0.4060 1.1900
-0.3920 1.1900
-0.3780 1.1900
-0.3640 1.1900
-0.3500 1.1900
-0.3360 1.1900
-0.3220 1.1900
-0.3080 1.1900
-0.2940 1.1900
-0.2800 1.1900
-0.2660 1.1900
-0.2520 1.1900
-0.2380 1.1900
-0.2240 1.1900
-0.2100 1.1900
-0.1960 1.1900
-0.1820 1.1900
-0.1680 1.1900
-0.1540 1.1900
-0.1400 1.1900
-0.1260 1.1900
-0.1120 1.1900
-0.0980 1.1900
-0.0840 1.1900
-0.0700 1.1900
-0.0560 1.1900
-0.0420 1.1900
-0.0280 1.1900
-0.0140 1.1900
0.0000 1.1900
0.0140 1.1900
0.0280 1.1900
0.0420 1.1900
0.0560 1.1900
0.0700 1.1900
0.0840 1.1900
0.0980 1.1900
0.1120 1.1900
0.1260 1.1900
0.1400 1.1900
0.1540 1.1900
0.1680 1.1900
0.1820 1.1900
0.1960 1.1900
0.2100 1.1900
0.2240 1.1900
0.2380 1.1900
0.2520 1.1900
0.2660 1.1900
0.2800 1.1900
0.2940 1.1900
0.3080 1.1900
0.3220 1.1900
0.3360 1.1900
0.3500 1.1900
0.3640 1.1900
0.3780 1.1900
0.3920 1.1900
0.4060 1.1900
0.4200 1.1900
0.4340 1.1900
0.4480 1.1900
0.4620 1.1900
0.4760 1.1900
0.4900 1.1900
0.5040 1.1900
0.5180 1.1900
0.5320 1.1900
0.5460 1.1900
0.5600 1.1900
0.5740 1.1900
0.5880 1.1900
0.6020 1.1900
0.6160 1.1900
0.6300 1.1900
0.6440 1.1900
0.6580 1.1900
0.6720 1.1900
0.6860 1.1900
0.7000 1.1900
0.7140 1.1900
0.7280 1.1900
0.7420 1.1900
0.7560 1.1900
0.7700 1.1900
0.7840 1.1900
0.7980 1.1900
0.8120 1.1900
0.8260 1.1900
0.8400 1.1900
0.8540 1.1900
0.8680 1.1900
0.8820 1.1900
0.8960 1.1900
0.9100 1.1900
0.9240 1.1900
0.9380 1.1900
0.9520 1.1900
0.9660 1.1900
0.9800 1.1900
0.9940 1.1900
1.0080 1.1900
1.0220 1.1900
1.0360 1.1900
1.0500 1.1900
1.0640 1.1900
1.0780 1.1900
1.0920 1.1900
1.1060 1.1900
1.1200 1.1900
1.1340 1.1900
1.1480 1.1900
1.1620 1.1900
1.1760 1.1900
1.1900 1.1900
1.2040 1.1900
1.2180 1.1900
1.2320 1.1900
1.2460 1.1900
1.2600 1.1900
1.2740 1.1900
1.2880 1.1900
1.3020 1.1900
1.3160 1.1760
1.3160 1.1620
1.3160 1.1480
1.3160 1.1340
1.3160 1.1200
1.3160 1.1060
1.3160 1.0920
1.3160 1.0780
1.3160 1.0640
1.3160 1.0500
1.3160 1.0360
1.3160 1.0220
1.3160 1.0080
1.3160 0.9940
1.3160 0.9800
1.3160 0.9660
1.3160 0.9520
1.3160 0.9380
1.3160 0.9240
1.3160 0.9100
1.3160 0.8960
1.3160 0.8820
1.3160 0.8680
1.3160 0.8540
1.3160 0.8400
1.3160 0.8260
1.3160 0.8120
1.3160 0.7980
1.3160 0.7840
1.3160 0.7700
1.3160 0.7560
1.3160 0.7420
1.3160 0.7280
1.3160 0.7140
1.3160 0.7000
1.3160 0.6860
1.3160 0.6720
1.3160 0.6580
1.3160 0.6440
1.3160 0.6300
1.3160 0.6160
1.3160 0.6020
1.3160 0.5880
1.3160 0.5740
1.3160 0.5600
1.3160 0.5460
1.3160 0.5320
1.3160 0.5180
1.3160 0.5040
1.3160 0.4900
1.3160 0.4760
1.3160 0.4620
1.3160 0.4480
1.3160 0.4340
1.3160 0.4200
1.3160 0.4060
1.3160 0.3920
1.3160 0.3780
1.3160 0.3640
1.3160 0.3500
1.3160 0.3360
1.3160 0.3220
1.3160 0.3080
1.3160 0.2940
1.3160 0.2800
1.3160 0.2660
1.3160 0.2520
1.3160 0.2380
1.3160 0.2240
1.3160 0.2100
1.3160 0.1960
1.3160 0.1820
1.3160 0.1680
1.3160 0.1540
1.3160 0.1400
1.3160 0.1260
1.3160 0.1120
1.3160 0.0980
1.3160 0.0840
1.3160 0.0700
1.3160 0.0560
1.3160 0.0420
1.3160 0.0280
1.3160 0.0140
1.3160 0.0000
1.3160 -0.0140
1.3160 -0.0280
1.3160 -0.0420
1.3160 -0.0560
1.3160 -0.0700
1.3160 -0.0840
1.3160 -0.0980
1.3160 -0.1120
1.3160 -0.1260
1.3160 -0.1400
1.3160 -0.1540
1.3160 -0.1680
1.3160 -0.1820
1.3160 -0.1960
1.3160 -0.2100
1.3160 -0.2240
1.3160 -0.2380
1.3160 -0.2520
1.3160 -0.2660
1.3160 -0.2800
1.3160 -0.2940
1.3160 -0.3080
1.3160 -0.3220
1.3160 -0.3360
1.3160 -0.3500
1.3160 -0.3640
1.3160 -0.3780
1.3160 -0.3920
1.3160 -0.4060
1.3160 -0.4200
1.3160 -0.4340
1.3160 -0.4480
1.3160 -0.4620
1.3160 -0.4760
1.3160 -0.4900
1.3160 -0.5040
1.3160 -0.5180
1.3160 -0.5320
1.3160 -0.5460
1.3160 -0.5600
1.3160 -0.5740
1.3160 -0.5880
1.3160 -0.6020
1.3160 -0.6160
1.3160 -0.6300
1.3160 -0.6440
1.3160 -0.6580
1.3160 -0.6720
1.3160 -0.6860
1.3160 -0.7000
1.3160 -0.7140
1.3160 -0.7280
1.3160 -0.7420
1.3160 -0.7560
1.3160 -0.7700
1.3160 -0.7840
1.3160 -0.7980
1.3160 -0.8120
1.3160 -0.8260
1.3160 -0.8400
1.3160 -0.8540
1.3160 -0.8680
1.3160 -0.8820
1.3160 -0.8960
1.3160 -0.9100
1.3160 -0.9240
1.3160 -0.9380
1.3160 -0.9520
1.3160 -0.9660
1.3160 -0.9800
1.3160 -0.9940
1.3160 -1.0080
1.3160 -1.0220
1.3160 -1.0360
1.3160 -1.0500
1.3160 -1.0640
1.3160 -1.0780
1.3160 -1.0920
1.3160 -1.1060
1.3160 -1.1200
1.3160 -1.1340
1.3160 -1.1480
1.3160 -1.1620
1.3160 -1.1760
1.3160 -1.1900
1.3160 -1.2040
1.3160 -1.2180
1.3160 -1.2320
1.3160 -1.2460
1.3160 -1.2600
1.3160 -1.2740
1.3160 -1.2880
1.3160 -1.3020
1.3160 -1.3160
1.3160 -1.3300
1.3160 -1.3440
1.3160 -1.3580
1.3160 -1.3720
1.3160 -1.3860
1.3160 -1.4000
1.3160 -1.4140
1.3160 -1.4280
1.3160 -1.4420
1.3160 -1.4560
1.3160 -1.4700
1.3160 -1.4840
1.3160 -1.4980
1.3160 -1.5120
1.3160 -1.5260
1.3020 -1.5400
1.3020 -1.5540
1.2880 -1.5680
1.2740 -1.5820
1.2600 -1.5960
1.2460 -1.5960
1.2320 -1.5960
1.2180 -1.5960
1.2040 -1.6100
1.1900 -1.6100
1.1760 -1.6100
1.1620 -1.6100
1.1480 -1.6100
1.1340 -1.6100
1.1200 -1.6100
1.1060 -1.6100
1.0920 -1.6100
1.0780 -1.6240
1.0640 -1.6240
1.0500 -1.6240
1.0360 -1.6240
1.0220 -1.6240
1.0080 -1.6240
0.9940 -1.6240
0.9800 -1.6240
0.9660 -1.6240
0.9520 -1.6240
0.9380 -1.6240
0.9240 -1.6240
0.9100 -1.6240
0.8960 -1.6240
0.8820 -1.6240
0.8680 -1.6240
0.8540 -1.6240
0.8400 -1.6240
0.8260 -1.6240
0.8120 -1.6240
0.7980 -1.6240
0.7840 -1.6240
0.7700 -1.6240
0.7560 -1.6240
0.7420 -1.6240
0.7280 -1.6240
0.7140 -1.6240
0.7000 -1.6240
0.6860 -1.6240
0.6720 -1.6240
0.6580 -1.6240
0.6440 -1.6240
0.6300 -1.6240
0.6160 -1.6240
0.6020 -1.6240
0.5880 -1.6240
0.5740 -1.6240
0.5600 -1.6240
0.5460 -1.6240
0.5320 -1.6240
0.5180 -1.6240
0.5040 -1.6240
0.4900 -1.6240
0.4760 -1.6240
0.4620 -1.6240
0.4480 -1.6240
0.4340 -1.6240
0.4200 -1.6240
0.4060 -1.6240
0.3920 -1.6240
0.3780 -1.6240
0.3640 -1.6240
0.3500 -1.6240
0.3360 -1.6240
0.3220 -1.6240
0.3080 -1.6240
0.2940 -1.6240
0.2800 -1.6240
0.2660 -1.6240
0.2520 -1.6240
0.2380 -1.6240
0.2240 -1.6240
0.2100 -1.6240
0.1960 -1.6240
0.1820 -1.6240
0.1680 -1.6240
0.1540 -1.6240
0.1400 -1.6240
0.1260 -1.6240
0.1120 -1.6240
0.0980 -1.6240
0.0840 -1.6240
0.0700 -1.6240
0.0560 -1.6240
0.0420 -1.6240
0.0280 -1.6240
0.0140 -1.6240
0.0000 -1.6240
-0.0140 -1.6240
-0.0280 -1.6240
-0.0420 -1.6240
-0.0560 -1.6240
-0.0700 -1.6240
-0.0840 -1.6240
-0.0980 -1.6240
-0.1120 -1.6240
-0.1260 -1.6240
-0.1400 -1.6240
-0.1540 -1.6240
-0.1680 -1.6240
-0.1820 -1.6240
-0.1960 -1.6240
-0.2100 -1.6240
-0.2240 -1.6240
-0.2380 -1.6240
-0.2520 -1.6240
-0.2660 -1.6240
-0.2800 -1.6240
-0.2940 -1.6240
-0.3080 -1.6240
-0.3220 -1.6240
-0.3360 -1.6240
-0.3500 -1.6240
-0.3640 -1.6240
-0.3780 -1.6240
-0.3920 -1.6240
-0.4060 -1.6240
-0.4200 -1.6240
-0.4340 -1.6240
-0.4480 -1.6240
-0.4620 -1.6240
-0.4760 -1.6240
-0.4900 -1.6240
-0.5040 -1.6240
-0.5180 -1.6240
-0.5320 -1.6240
-0.5460 -1.6240
-0.5600 -1.6240
-0.5740 -1.6240
-0.5880 -1.6240
-0.6020 -1.6240
-0.6160 -1.6240
-0.6300 -1.6240
-0.6440 -1.6240
-0.6580 -1.6240
-0.6720 -1.6240
-0.6860 -1.6240
-0.7000 -1.6240
-0.7140 -1.6240
-0.7280 -1.6240
-0.7420 -1.6240
-0.7560 -1.6240
-0.7700 -1.6240
-0.7840 -1.6240
-0.7980 -1.6240
-0.8120 -1.6240
-0.8260 -1.6240
-0.8400 -1.6240
-0.8540 -1.6240
-0.8680 -1.6240
-0.8820 -1.6240
-0.8960 -1.6240
-0.9100 -1.6240
-0.9240 -1.6240
-0.9380 -1.6240
-0.9520 -1.6240
-0.9660 -1.6240
-0.9800 -1.6240
-0.9940 -1.6240
-1.0080 -1.6240
-1.0220 -1.6240
-1.0360 -1.6240
-1.0500 -1.6240
-1.0640 -1.6240
-1.0780 -1.6240
-1.0920 -1.6240
-1.1060 -1.6240
-1.1200 -1.6240
-1.1340 -1.6240
-1.1480 -1.6240
-1.1620 -1.6240
-1.1760 -1.6240
-1.1900 -1.6240
-1.2040 -1.6240
-1.2180 -1.6240
-1.2320 -1.6240
-1.2460 -1.6240
-1.2600 -1.6240
-1.2740 -1.6240
-1.2880 -1.6240
-1.3020 -1.6240
-1.3160 -1.6240
-1.3300 -1.6240
-1.3440 -1.6240
-1.3580 -1.6240
-1.3720 -1.6240
-1.3860 -1.6240
-1.4000 -1.6240
-1.4140 -1.6240
-1.4280 -1.6240
-1.4420 -1.6240
-1.4560 -1.6240
-1.4700 -1.6240
-1.4840 -1.6240
-1.4980 -1.6240
-1.5120 -1.6240
-1.5260 -1.6240
-1.5400 -1.6240
-1.5540 -1.6240
-1.5680 -1.6240
-1.5820 -1.6240
-1.5960 -1.6240
-1.6100 -1.6240
-1.6240 -1.6240
-1.6380 -1.6240
-1.6520 -1.6240
-1.6660 -1.6240
-1.6800 -1.6240
-1.6940 -1.6240
-1.7080 -1.6240
-1.7220 -1.6240
-1.7360 -1.6240
-1.7500 -1.6240
-1.7640 -1.6240
-1.7780 -1.6240
-1.7920 -1.6240
-1.8060 -1.6240
-1.8200 -1.6240
-1.8340 -1.6240
-1.8480 -1.6240
-1.8620 -1.6240
-1.8760 -1.6240
-1.8900 -1.6240
-1.9040 -1.6240
-1.9180 -1.6240
-1.9320 -1.6240
-1.9460 -1.6240
-1.9600 -1.6240
-1.9740 -1.6240
-1.9880 -1.6240
-2.0020 -1.6240
-2.0160 -1.6240
-2.0300 -1.6240
-2.0440 -1.6240
-2.0580 -1.6240
-2.0720 -1.6240
-2.0860 -1.6240
-2.1000 -1.6240
-2.1140 -1.6240
-2.1280 -1.6240
-2.1420 -1.6240
-2.1560 -1.6240
-2.1700 -1.6240
-2.1840 -1.6240
-2.1980 -1.6240
-2.2120 -1.6240
-2.2260 -1.6240
-2.2400 -1.6240
-2.2540 -1.6240
-2.2680 -1.6240
-2.2820 -1.6240
-2.2960 -1.6240
-2.3100 -1.6240
-2.3240 -1.6240
-2.3380 -1.6240
-2.3520 -1.6240
-2.3660 -1.6240
-2.3800 -1.6240
-2.3940 -1.6240
-2.4080 -1.6240
-2.4220 -1.6240
-2.4360 -1.6240
-2.4500 -1.6240
-2.4640 -1.6240
-2.4780 -1.6240
-2.4920 -1.6240
-2.5060 -1.6240
-2.5200 -1.6240
-2.5340 -1.6240
-2.5480 -1.6240
-2.5620 -1.6240
-2.5760 -1.6240
-2.5900 -1.6240
-2.6040 -1.6240
-2.6180 -1.6240
-2.6320 -1.6240
-2.6460 -1.6240
-2.6600 -1.6240
-2.6740 -1.6240
-2.6880 -1.6240
-2.7020 -1.6240
-2.7160 -1.6240
-2.7300 -1.6240
-2.7440 -1.6240
-2.7580 -1.6240
-2.7720 -1.6240
-2.7860 -1.6240
-2.8000 -1.6240
-2.8140 -1.6240
-2.8280 -1.6240
-2.8420 -1.6240
-2.8560 -1.6240
-2.8700 -1.6240
-2.8840 -1.6240
-2.8980 -1.6240
-2.9120 -1.6240
-2.9260 -1.6240
-2.9400 -1.6240
-2.9540 -1.6240
-2.9680 -1.6240
-2.9820 -1.6240
-2.9960 -1.6240
-3.0100 -1.6240
-3.0240 -1.6240
-3.0380 -1.6240
-3.0520 -1.6240
-3.0660 -1.6240
-3.0800 -1.6240
-3.0940 -1.6240
-3.1080 -1.6240
-3.1220 -1.6240
-3.1360 -1.6240
-3.1500 -1.6240
-3.1640 -1.6240
-3.1780 -1.6240
-3.1920 -1.6240
-3.2060 -1.6240
-3.2200 -1.6240
-3.2340 -1.6240
-3.2480 -1.6240
-3.2620 -1.6240
-3.2760 -1.6240
-3.2900 -1.6240
-3.3040 -1.6240
-3.3180 -1.6240
-3.3320 -1.6240
-3.3460 -1.6240
-3.3600 -1.6240
-3.3740 -1.6240
-3.3880 -1.6240
-3.4020 -1.6240
-3.4160 -1.6240
-3.4300 -1.6240
-3.4440 -1.6240
-3.4580 -1.6240
-3.4720 -1.6240
-3.4720 -1.6100
-3.4860 -1.5960
-3.4860 -1.5820
-3.4860 -1.5680
-3.4860 -1.5540
-3.4860 -1.5400
-3.4860 -1.5260
-3.4860 -1.5120
-3.4860 -1.4980
-3.4860 -1.4840
-3.4860 -1.4700
-3.4860 -1.4560
-3.4860 -1.4420
-3.4860 -1.4280
-3.4860 -1.4140
-3.4860 -1.4000
-3.4860 -1.3860
-3.4860 -1.3720
-3.4860 -1.3580
-3.4860 -1.3440
-3.4860 -1.3300
-3.4860 -1.3160
-3.4860 -1.3020
-3.4860 -1.2880
-3.4860 -1.2740
-3.4860 -1.2600
-3.4860 -1.2460
-3.4860 -1.2320
-3.4860 -1.2180
-3.4860 -1.2040
-3.4860 -1.1900
-3.4860 -1.1760
-3.4860 -1.1620
-3.4860 -1.1480
-3.4860 -1.1340
-3.4860 -1.1200
-3.4860 -1.1060
-3.4860 -1.0920
-3.4860 -1.0780
-3.4860 -1.0640
-3.4860 -1.0500
-3.4860 -1.0360
-3.4860 -1.0220
-3.4860 -1.0080
-3.4860 -0.9940
-3.4860 -0.9800
-3.4860 -0.9660
-3.4860 -0.9520
-3.4860 -0.9380
-3.4860 -0.9240
-3.4860 -0.9100
-3.4860 -0.8960
-3.4860 -0.8820
-3.4860 -0.8680
-3.4860 -0.8540
-3.4860 -0.8400
-3.4860 -0.8260
-3.4860 -0.8120
-3.4860 -0.7980
-3.4860 -0.7840
-3.4860 -0.7700
-3.4860 -0.7560
-3.4860 -0.7420
-3.4860 -0.7280
-3.4860 -0.7140
-3.4860 -0.7000
-3.4860 -0.6860
-3.4860 -0.6720
-3.4860 -0.6580
-3.4860 -0.6440
-3.4860 -0.6300
-3.4860 -0.6160
-3.4860 -0.6020
-3.4860 -0.5880
-3.4860 -0.5740
-3.4860 -0.5600
-3.4860 -0.5460
-3.4860 -0.5320
-3.4860 -0.5180
-3.4860 -0.5040
-3.4860 -0.4900
-3.4860 -0.4760
-3.4860 -0.4620
-3.4860 -0.4480
-3.4860 -0.4340
-3.4860 -0.4200
-3.4860 -0.4060
-3.4860 -0.3920
-3.4860 -0.3780
-3.4860 -0.3640
-3.4860 -0.3500
-3.4860 -0.3360
-3.4860 -0.3220
-3.4860 -0.3080
-3.4860 -0.2940
-3.4860 -0.2800
-3.4860 -0.2660
-3.4860 -0.2520
-3.4860 -0.2380
-3.4860 -0.2240
-3.4860 -0.2100
-3.4860 -0.1960
-3.4860 -0.1820
-3.4860 -0.1680
-3.4860 -0.1540
-3.4860 -0.1400
-3.4860 -0.1260
-3.4860 -0.1120
-3.4860 -0.0980
-3.4860 -0.0840
-3.4860 -0.0700
-3.4860 -0.0560
-3.4860 -0.0420
-3.4860 -0.0280
-3.4860 -0.0140
-3.4860 0.0000
-3.4860 0.0140
-3.4860 0.0280
-3.4860 0.0420
-3.4860 0.0560
-3.4860 0.0700
-3.4860 0.0840
-3.4860 0.0980
-3.4860 0.1120
-3.4860 0.1260
-3.4860 0.1400
-3.4860 0.1540
-3.4860 0.1680
-3.4860 0.1820
-3.4860 0.1960
-3.4860 0.2100
-3.4860 0.2240
-3.4860 0.2380
-3.4860 0.2520
-3.4860 0.2660
-3.4860 0.2800
-3.4860 0.2940
-3.4860 0.3080
-3.4860 0.3220
-3.4860 0.3360
-3.4860 0.3500
-3.4860 0.3640
-3.4860 0.3780
-3.4860 0.3920
-3.4860 0.4060
-3.4860 0.4200
-3.4860 0.4340
-3.4860 0.4480
-3.4860 0.4620
-3.4860 0.4760
-3.4860 0.4900
-3.4860 0.5040
-3.4860 0.5180
-3.4860 0.5320
-3.4860 0.5460
-3.4860 0.5600
-3.4860 0.5740
-3.4860 0.5880
-3.4860 0.6020
-3.4860 0.6160
-3.4860 0.6300
-3.4860 0.6440
-3.4860 0.6580
-3.4860 0.6720
-3.4860 0.6860
-3.4860 0.7000
-3.4860 0.7140
-3.4860 0.7280
-3.4860 0.7420
-3.4860 0.7560
-3.4860 0.7700
-3.4860 0.7840
-3.4860 0.7980
-3.4860 0.8120
-3.4860 0.8260
-3.4860 0.8400
-3.4860 0.8540
-3.4860 0.8680
-3.4860 0.8820
-3.4860 0.8960
-3.4860 0.9100
-3.4860 0.9240
-3.4860 0.9380
-3.4860 0.9520
-3.4860 0.9660
-3.4860 0.9800
-3.4860 0.9940
-3.4860 1.0080
-3.4860 1.0220
-3.4860 1.0360
-3.4860 1.0500
-3.4860 1.0640
-3.4860 1.0780
-3.4860 1.0920
-3.4860 1.1060
-3.4860 1.1200
-3.4860 1.1340
-3.4860 1.1480
-3.4860 1.1620
-3.4860 1.1760
-3.4860 1.1900


==> figs/2007_003143_sp252_zo13.txt <==
-3.4860 1.4420
-3.4720 1.4420
-3.4580 1.4420
-3.4440 1.4420
-3.4300 1.4420
-3.4160 1.4420
-3.4020 1.4420
-3.3880 1.4420
-3.3740 1.4420
-3.3600 1.4420
-3.3460 1.4420
-3.3320 1.4420
-3.3180 1.4420
-3.3040 1.4420
-3.2900 1.4420
-3.2760 1.4420
-3.2620 1.4420
-3.2480 1.4420
-3.2340 1.4420
-3.2200 1.4420
-3.2060 1.4420
-3.1920 1.4420
-3.1780 1.4420
-3.1640 1.4420
-3.1500 1.4420
-3.1360 1.4420
-3.1220 1.4420
-3.1080 1.4420
-3.0940 1.4420
-3.0800 1.4420
-3.0660 1.4420
-3.0520 1.4420
-3.0380 1.4420
-3.0240 1.4420
-3.0100 1.4420
-2.9960 1.4420
-2.9820 1.4420
-2.9680 1.4420
-2.9540 1.4420
-2.9400 1.4420
-2.9260 1.4420
-2.9120 1.4420
-2.8980 1.4420
-2.8840 1.4420
-2.8700 1.4420
-2.8560 1.4420
-2.8420 1.4420
-2.8280 1.4420
-2.8140 1.4420
-2.8000 1.4420
-2.7860 1.4420
-2.7720 1.4420
-2.7580 1.4420
-2.7440 1.4420
-2.7300 1.4420
-2.7160 1.4420
-2.7020 1.4420
-2.6880 1.4420
-2.6740 1.4420
-2.6600 1.4420
-2.6460 1.4420
-2.6320 1.4420
-2.6180 1.4420
-2.6040 1.4420
-2.5900 1.4420
-2.5760 1.4420
-2.5620 1.4420
-2.5480 1.4420
-2.5340 1.4420
-2.5200 1.4420
-2.5060 1.4420
-2.4920 1.4420
-2.4780 1.4420
-2.4640 1.4420
-2.4500 1.4420
-2.4360 1.4420
-2.4220 1.4420
-2.4080 1.4420
-2.3940 1.4420
-2.3800 1.4420
-2.3660 1.4420
-2.3520 1.4420
-2.3380 1.4420
-2.3240 1.4420
-2.3100 1.4420
-2.2960 1.4420
-2.2820 1.4420
-2.2680 1.4420
-2.2540 1.4420
-2.2400 1.4420
-2.2260 1.4420
-2.2120 1.4420
-2.1980 1.4420
-2.1840 1.4420
-2.1700 1.4420
-2.1560 1.4420
-2.1420 1.4420
-2.1280 1.4420
-2.1140 1.4420
-2.1000 1.4420
-2.0860 1.4420
-2.0720 1.4420
-2.0580 1.4420
-2.0440 1.4420
-2.0300 1.4420
-2.0160 1.4420
-2.0020 1.4420
-1.9880 1.4420
-1.9740 1.4420
-1.9600 1.4420
-1.9460 1.4420
-1.9320 1.4420
-1.9180 1.4420
-1.9040 1.4420
-1.8900 1.4420
-1.8760 1.4420
-1.8620 1.4420
-1.8480 1.4420
-1.8340 1.4420
-1.8200 1.4420
-1.8060 1.4420
-1.7920 1.4420
-1.7780 1.4420
-1.7640 1.4420
-1.7500 1.4420
-1.7360 1.4420
-1.7220 1.4420
-1.7080 1.4420
-1.6940 1.4420
-1.6800 1.4420
-1.6660 1.4420
-1.6520 1.4420
-1.6380 1.4420
-1.6240 1.4420
-1.6100 1.4420
-1.5960 1.4420
-1.5820 1.4420
-1.5680 1.4420
-1.5540 1.4420
-1.5400 1.4420
-1.5260 1.4420
-1.5120 1.4420
-1.4980 1.4420
-1.4840 1.4420
-1.4700 1.4420
-1.4560 1.4420
-1.4420 1.4420
-1.4280 1.4420
-1.4140 1.4420
-1.4000 1.4420
-1.3860 1.4420
-1.3720 1.4420
-1.3580 1.4420
-1.3440 1.4420
-1.3300 1.4420
-1.3160 1.4420
-1.3020 1.4420
-1.2880 1.4420
-1.2740 1.4420
-1.2600 1.4420
-1.2460 1.4420
-1.2320 1.4420
-1.2180 1.4420
-1.2040 1.4420
-1.1900 1.4420
-1.1760 1.4420
-1.1620 1.4420
-1.1480 1.4420
-1.1340 1.4420
-1.1200 1.4420
-1.1060 1.4420
-1.0920 1.4420
-1.0780 1.4420
-1.0640 1.4420
-1.0500 1.4420
-1.0360 1.4420
-1.0220 1.4420
-1.0080 1.4420
-0.9940 1.4420
-0.9800 1.4420
-0.9660 1.4420
-0.9520 1.4420
-0.9380 1.4420
-0.9240 1.4420
-0.9100 1.4420
-0.8960 1.4420
-0.8820 1.4420
-0.8680 1.4420
-0.8540 1.4420
-0.8400 1.4420
-0.8260 1.4420
-0.8120 1.4420
-0.7980 1.4420
-0.7840 1.4420
-0.7700 1.4420
-0.7560 1.4420
-0.7420 1.4420
-0.7280 1.4420
-0.7140 1.4420
-0.7000 1.4420
-0.6860 1.4420
-0.6720 1.4420
-0.6580 1.4420
-0.6440 1.4420
-0.6300 1.4420
-0.6160 1.4420
-0.6020 1.4420
-0.5880 1.4420
-0.5740 1.4420
-0.5600 1.4420
-0.5460 1.4420
-0.5320 1.4420
-0.5180 1.4420
-0.5040 1.4420
-0.4900 1.4420
-0.4760 1.4420
-0.4620 1.4420
-0.4480 1.4420
-0.4340 1.4420
-0.4200 1.4420
-0.4060 1.4420
-0.3920 1.4420
-0.3780 1.4420
-0.3640 1.4420
-0.3500 1.4420
-0.3360 1.4420
-0.3220 1.4420
-0.3080 1.4420
-0.2940 1.4420
-0.2800 1.4420
-0.2660 1.4420
-0.2520 1.4420
-0.2380 1.4420
-0.2240 1.4420
-0.2100 1.4420
-0.1960 1.4420
-0.1820 1.4420
-0.1680 1.4420
-0.1540 1.4420
-0.1400 1.4420
-0.1260 1.4420
-0.1120 1.4420
-0.0980 1.4420
-0.0840 1.4420
-0.0700 1.4420
-0.0560 1.4420
-0.0420 1.4420
-0.0280 1.4420
-0.0140 1.4420
0.0000 1.4420
0.0140 1.4420
0.0280 1.4420
0.0420 1.4420
0.0560 1.4420
0.0700 1.4420
0.0840 1.4420
0.0980 1.4420
0.1120 1.4420
0.1260 1.4420
0.1400 1.4420
0.1540 1.4420
0.1680 1.4420
0.1820 1.4420
0.1960 1.4420
0.2100 1.4420
0.2240 1.4420
0.2380 1.4420
0.2520 1.4420
0.2660 1.4420
0.2800 1.4420
0.2940 1.4420
0.3080 1.4420
0.3220 1.4420
0.3360 1.4420
0.3500 1.4420
0.3640 1.4420
0.3780 1.4420
0.3920 1.4420
0.4060 1.4420
0.4200 1.4420
0.4340 1.4420
0.4480 1.4420
0.4620 1.4420
0.4760 1.4420
0.4900 1.4420
0.5040 1.4420
0.5180 1.4420
0.5320 1.4420
0.5460 1.4420
0.5600 1.4420
0.5740 1.4420
0.5880 1.4420
0.6020 1.4420
0.6160 1.4420
0.6300 1.4420
0.6440 1.4420
0.6580 1.4420
0.6720 1.4420
0.6860 1.4420
0.7000 1.4420
0.7140 1.4420
0.7280 1.4420
0.7420 1.4420
0.7560 1.4420
0.7700 1.4420
0.7840 1.4420
0.7980 1.4420
0.8120 1.4420
0.8260 1.4420
0.8400 1.4420
0.8540 1.4420
0.8680 1.4420
0.8820 1.4420
0.8960 1.4420
0.9100 1.4420
0.9240 1.4420
0.9380 1.4420
0.9520 1.4420
0.9660 1.4420
0.9800 1.4420
0.9940 1.4420
1.0080 1.4420
1.0220 1.4420
1.0360 1.4420
1.0500 1.4420
1.0640 1.4420
1.0780 1.4420
1.0920 1.4420
1.1060 1.4420
1.1200 1.4420
1.1340 1.4420
1.1480 1.4420
1.1620 1.4420
1.1760 1.4420
1.1900 1.4420
1.2040 1.4420
1.2180 1.4420
1.2320 1.4420
1.2460 1.4420
1.2600 1.4420
1.2740 1.4420
1.2880 1.4420
1.3020 1.4420
1.3160 1.4420
1.3300 1.4420
1.3440 1.4420
1.3580 1.4420
1.3720 1.4420
1.3860 1.4420
1.4000 1.4420
1.4140 1.4420
1.4280 1.4420
1.4420 1.4420
1.4560 1.4420
1.4700 1.4420
1.4840 1.4420
1.4980 1.4420
1.5120 1.4420
1.5260 1.4420
1.5400 1.4420
1.5540 1.4420
1.5680 1.4420
1.5820 1.4420
1.5960 1.4420
1.6100 1.4420
1.6240 1.4420
1.6380 1.4420
1.6520 1.4420
1.6660 1.4420
1.6800 1.4420
1.6940 1.4420
1.7080 1.4420
1.7220 1.4420
1.7360 1.4420
1.7500 1.4280
1.7500 1.4140
1.7500 1.4000
1.7500 1.3860
1.7500 1.3720
1.7500 1.3580
1.7500 1.3440
1.7500 1.3300
1.7500 1.3160
1.7500 1.3020
1.7500 1.2880
1.7500 1.2740
1.7500 1.2600
1.7500 1.2460
1.7500 1.2320
1.7500 1.2180
1.7500 1.2040
1.7500 1.1900
1.7500 1.1760
1.7500 1.1620
1.7500 1.1480
1.7500 1.1340
1.7500 1.1200
1.7500 1.1060
1.7500 1.0920
1.7500 1.0780
1.7500 1.0640
1.7500 1.0500
1.7500 1.0360
1.7500 1.0220
1.7500 1.0080
1.7500 0.9940
1.7500 0.9800
1.7500 0.9660
1.7500 0.9520
1.7500 0.9380
1.7500 0.9240
1.7500 0.9100
1.7500 0.8960
1.7500 0.8820
1.7500 0.8680
1.7500 0.8540
1.7500 0.8400
1.7500 0.8260
1.7500 0.8120
1.7500 0.7980
1.7500 0.7840
1.7500 0.7700
1.7500 0.7560
1.7500 0.7420
1.7500 0.7280
1.7500 0.7140
1.7500 0.7000
1.7500 0.6860
1.7500 0.6720
1.7500 0.6580
1.7500 0.6440
1.7500 0.6300
1.7500 0.6160
1.7500 0.6020
1.7500 0.5880
1.7500 0.5740
1.7500 0.5600
1.7500 0.5460
1.7500 0.5320
1.7500 0.5180
1.7500 0.5040
1.7500 0.4900
1.7500 0.4760
1.7500 0.4620
1.7500 0.4480
1.7500 0.4340
1.7500 0.4200
1.7500 0.4060
1.7500 0.3920
1.7500 0.3780
1.7500 0.3640
1.7500 0.3500
1.7500 0.3360
1.7500 0.3220
1.7500 0.3080
1.7500 0.2940
1.7500 0.2800
1.7500 0.2660
1.7500 0.2520
1.7500 0.2380
1.7500 0.2240
1.7500 0.2100
1.7500 0.1960
1.7500 0.1820
1.7500 0.1680
1.7500 0.1540
1.7500 0.1400
1.7500 0.1260
1.7500 0.1120
1.7500 0.0980
1.7500 0.0840
1.7500 0.0700
1.7500 0.0560
1.7500 0.0420
1.7500 0.0280
1.7500 0.0140
1.7500 0.0000
1.7500 -0.0140
1.7500 -0.0280
1.7500 -0.0420
1.7500 -0.0560
1.7500 -0.0700
1.7500 -0.0840
1.7500 -0.0980
1.7500 -0.1120
1.7500 -0.1260
1.7500 -0.1400
1.7500 -0.1540
1.7500 -0.1680
1.7500 -0.1820
1.7500 -0.1960
1.7500 -0.2100
1.7500 -0.2240
1.7500 -0.2380
1.7500 -0.2520
1.7500 -0.2660
1.7500 -0.2800
1.7500 -0.2940
1.7500 -0.3080
1.7500 -0.3220
1.7500 -0.3360
1.7500 -0.3500
1.7500 -0.3640
1.7500 -0.3780
1.7500 -0.3920
1.7500 -0.4060
1.7500 -0.4200
1.7500 -0.4340
1.7500 -0.4480
1.7500 -0.4620
1.7500 -0.4760
1.7500 -0.4900
1.7500 -0.5040
1.7500 -0.5180
1.7500 -0.5320
1.7500 -0.5460
1.7500 -0.5600
1.7500 -0.5740
1.7500 -0.5880
1.7500 -0.6020
1.7500 -0.6160
1.7500 -0.6300
1.7500 -0.6440
1.7500 -0.6580
1.7500 -0.6720
1.7500 -0.6860
1.7500 -0.7000
1.7500 -0.7140
1.7500 -0.7280
1.7500 -0.7420
1.7500 -0.7560
1.7500 -0.7700
1.7500 -0.7840
1.7500 -0.7980
1.7500 -0.8120
1.7500 -0.8260
1.7500 -0.8400
1.7500 -0.8540
1.7500 -0.8680
1.7500 -0.8820
1.7500 -0.8960
1.7500 -0.9100
1.7500 -0.9240
1.7500 -0.9380
1.7500 -0.9520
1.7500 -0.9660
1.7500 -0.9800
1.7500 -0.9940
1.7500 -1.0080
1.7500 -1.0220
1.7500 -1.0360
1.7500 -1.0500
1.7500 -1.0640
1.7500 -1.0780
1.7500 -1.0920
1.7500 -1.1060
1.7500 -1.1200
1.7500 -1.1340
1.7500 -1.1480
1.7500 -1.1620
1.7500 -1.1760
1.7500 -1.1900
1.7500 -1.2040
1.7500 -1.2180
1.7500 -1.2320
1.7500 -1.2460
1.7500 -1.2600
1.7500 -1.2740
1.7500 -1.2880
1.7500 -1.3020
1.7500 -1.3160
1.7500 -1.3300
1.7500 -1.3440
1.7500 -1.3580
1.7500 -1.3720
1.7500 -1.3860
1.7500 -1.4000
1.7500 -1.4140
1.7500 -1.4280
1.7500 -1.4420
1.7500 -1.4560
1.7500 -1.4700
1.7500 -1.4840
1.7500 -1.4980
1.7500 -1.5120
1.7500 -1.5260
1.7500 -1.5400
1.7500 -1.5540
1.7500 -1.5680
1.7500 -1.5820
1.7500 -1.5960
1.7500 -1.6100
1.7500 -1.6240
1.7500 -1.6380
1.7500 -1.6520
1.7500 -1.6660
1.7500 -1.6800
1.7500 -1.6940
1.7500 -1.7080
1.7500 -1.7220
1.7500 -1.7360
1.7500 -1.7500
1.7500 -1.7640
1.7500 -1.7780
1.7500 -1.7920
1.7360 -1.8060
1.7360 -1.8200
1.7220 -1.8340
1.7080 -1.8480
1.6940 -1.8620
1.6800 -1.8620
1.6660 -1.8620
1.6520 -1.8620
1.6380 -1.8760
1.6240 -1.8760
1.6100 -1.8760
1.5960 -1.8760
1.5820 -1.8760
1.5680 -1.8760
1.5540 -1.8760
1.5400 -1.8760
1.5260 -1.8760
1.5120 -1.8900
1.4980 -1.8900
1.4840 -1.8900
1.4700 -1.8900
1.4560 -1.8900
1.4420 -1.8900
1.4280 -1.8900
1.4140 -1.8900
1.4000 -1.8900
1.3860 -1.8900
1.3720 -1.8900
1.3580 -1.8900
1.3440 -1.8900
1.3300 -1.8900
1.3160 -1.8900
1.3020 -1.8900
1.2880 -1.8900
1.2740 -1.8900
1.2600 -1.8900
1.2460 -1.8900
1.2320 -1.8900
1.2180 -1.8900
1.2040 -1.8900
1.1900 -1.8900
1.1760 -1.8900
1.1620 -1.8900
1.1480 -1.8900
1.1340 -1.8900
1.1200 -1.8900
1.1060 -1.8900
1.0920 -1.8900
1.0780 -1.8900
1.0640 -1.8900
1.0500 -1.8900
1.0360 -1.8900
1.0220 -1.8900
1.0080 -1.8900
0.9940 -1.8900
0.9800 -1.8900
0.9660 -1.8900
0.9520 -1.8900
0.9380 -1.8900
0.9240 -1.8900
0.9100 -1.8900
0.8960 -1.8900
0.8820 -1.8900
0.8680 -1.8900
0.8540 -1.8900
0.8400 -1.8900
0.8260 -1.8900
0.8120 -1.8900
0.7980 -1.8900
0.7840 -1.8900
0.7700 -1.8900
0.7560 -1.8900
0.7420 -1.8900
0.7280 -1.8900
0.7140 -1.8900
0.7000 -1.8900
0.6860 -1.8900
0.6720 -1.8900
0.6580 -1.8900
0.6440 -1.8900
0.6300 -1.8900
0.6160 -1.8900
0.6020 -1.8900
0.5880 -1.8900
0.5740 -1.8900
0.5600 -1.8900
0.5460 -1.8900
0.5320 -1.8900
0.5180 -1.8900
0.5040 -1.8900
0.4900 -1.8900
0.4760 -1.8900
0.4620 -1.8900
0.4480 -1.8900
0.4340 -1.8900
0.4200 -1.8900
0.4060 -1.8900
0.3920 -1.8900
0.3780 -1.8900
0.3640 -1.8900
0.3500 -1.8900
0.3360 -1.8900
0.3220 -1.8900
0.3080 -1.8900
0.2940 -1.8900
0.2800 -1.8900
0.2660 -1.8900
0.2520 -1.8900
0.2380 -1.8900
0.2240 -1.8900
0.2100 -1.8900
0.1960 -1.8900
0.1820 -1.8900
0.1680 -1.8900
0.1540 -1.8900
0.1400 -1.8900
0.1260 -1.8900
0.1120 -1.8900
0.0980 -1.8900
0.0840 -1.8900
0.0700 -1.8900
0.0560 -1.8900
0.0420 -1.8900
0.0280 -1.8900
0.0140 -1.8900
0.0000 -1.8900
-0.0140 -1.8900
-0.0280 -1.8900
-0.0420 -1.8900
-0.0560 -1.8900
-0.0700 -1.8900
-0.0840 -1.8900
-0.0980 -1.8900
-0.1120 -1.8900
-0.1260 -1.8900
-0.1400 -1.8900
-0.1540 -1.8900
-0.1680 -1.8900
-0.1820 -1.8900
-0.1960 -1.8900
-0.2100 -1.8900
-0.2240 -1.8900
-0.2380 -1.8900
-0.2520 -1.8900
-0.2660 -1.8900
-0.2800 -1.8900
-0.2940 -1.8900
-0.3080 -1.8900
-0.3220 -1.8900
-0.3360 -1.8900
-0.3500 -1.8900
-0.3640 -1.8900
-0.3780 -1.8900
-0.3920 -1.8900
-0.4060 -1.8900
-0.4200 -1.8900
-0.4340 -1.8900
-0.4480 -1.8900
-0.4620 -1.8900
-0.4760 -1.8900
-0.4900 -1.8900
-0.5040 -1.8900
-0.5180 -1.8900
-0.5320 -1.8900
-0.5460 -1.8900
-0.5600 -1.8900
-0.5740 -1.8900
-0.5880 -1.8900
-0.6020 -1.8900
-0.6160 -1.8900
-0.6300 -1.8900
-0.6440 -1.8900
-0.6580 -1.8900
-0.6720 -1.8900
-0.6860 -1.8900
-0.7000 -1.8900
-0.7140 -1.8900
-0.7280 -1.8900
-0.7420 -1.8900
-0.7560 -1.8900
-0.7700 -1.8900
-0.7840 -1.8900
-0.7980 -1.8900
-0.8120 -1.8900
-0.8260 -1.8900
-0.8400 -1.8900
-0.8540 -1.8900
-0.8680 -1.8900
-0.8820 -1.8900
-0.8960 -1.8900
-0.9100 -1.8900
-0.9240 -1.8900
-0.9380 -1.8900
-0.9520 -1.8900
-0.9660 -1.8900
-0.9800 -1.8900
-0.9940 -1.8900
-1.0080 -1.8900
-1.0220 -1.8900
-1.0360 -1.8900
-1.0500 -1.8900
-1.0640 -1.8900
-1.0780 -1.8900
-1.0920 -1.8900
-1.1060 -1.8900
-1.1200 -1.8900
-1.1340 -1.8900
-1.1480 -1.8900
-1.1620 -1.8900
-1.1760 -1.8900
-1.1900 -1.8900
-1.2040 -1.8900
-1.2180 -1.8900
-1.2320 -1.8900
-1.2460 -1.8900
-1.2600 -1.8900
-1.2740 -1.8900
-1.2880 -1.8900
-1.3020 -1.8900
-1.3160 -1.8900
-1.3300 -1.8900
-1.3440 -1.8900
-1.3580 -1.8900
-1.3720 -1.8900
-1.3860 -1.8900
-1.4000 -1.8900
-1.4140 -1.8900
-1.4280 -1.8900
-1.4420 -1.8900
-1.4560 -1.8900
-1.4700 -1.8900
-1.4840 -1.8900
-1.4980 -1.8900
-1.5120 -1.8900
-1.5260 -1.8900
-1.5400 -1.8900
-1.5540 -1.8900
-1.5680 -1.8900
-1.5820 -1.8900
-1.5960 -1.8900
-1.6100 -1.8900
-1.6240 -1.8900
-1.6380 -1.8900
-1.6520 -1.8900
-1.6660 -1.8900
-1.6800 -1.8900
-1.6940 -1.8900
-1.7080 -1.8900
-1.7220 -1.8900
-1.7360 -1.8900
-1.7500 -1.8900
-1.7640 -1.8900
-1.7780 -1.8900
-1.7920 -1.8900
-1.8060 -1.8900
-1.8200 -1.8900
-1.8340 -1.8900
-1.8480 -1.8900
-1.8620 -1.8900
-1.8760 -1.8900
-1.8900 -1.8900
-1.9040 -1.8900
-1.9180 -1.8900
-1.9320 -1.8900
-1.9460 -1.8900
-1.9600 -1.8900
-1.9740 -1.8900
-1.9880 -1.8900
-2.0020 -1.8900
-2.0160 -1.8900
-2.0300 -1.8900
-2.0440 -1.8900
-2.0580 -1.8900
-2.0720 -1.8900
-2.0860 -1.8900
-2.1000 -1.8900
-2.1140 -1.8900
-2.1280 -1.8900
-2.1420 -1.8900
-2.1560 -1.8900
-2.1700 -1.8900
-2.1840 -1.8900
-2.1980 -1.8900
-2.2120 -1.8900
-2.2260 -1.8900
-2.2400 -1.8900
-2.2540 -1.8900
-2.2680 -1.8900
-2.2820 -1.8900
-2.2960 -1.8900
-2.3100 -1.8900
-2.3240 -1.8900
-2.3380 -1.8900
-2.3520 -1.8900
-2.3660 -1.8900
-2.3800 -1.8900
-2.3940 -1.8900
-2.4080 -1.8900
-2.4220 -1.8900
-2.4360 -1.8900
-2.4500 -1.8900
-2.4640 -1.8900
-2.4780 -1.8900
-2.4920 -1.8900
-2.5060 -1.8900
-2.5200 -1.8900
-2.5340 -1.8900
-2.5480 -1.8900
-2.5620 -1.8900
-2.5760 -1.8900
-2.5900 -1.8900
-2.6040 -1.8900
-2.6180 -1.8900
-2.6320 -1.8900
-2.6460 -1.8900
-2.6600 -1.8900
-2.6740 -1.8900
-2.6880 -1.8900
-2.7020 -1.8900
-2.7160 -1.8900
-2.7300 -1.8900
-2.7440 -1.8900
-2.7580 -1.8900
-2.7720 -1.8900
-2.7860 -1.8900
-2.8000 -1.8900
-2.8140 -1.8900
-2.8280 -1.8900
-2.8420 -1.8900
-2.8560 -1.8900
-2.8700 -1.8900
-2.8840 -1.8900
-2.8980 -1.8900
-2.9120 -1.8900
-2.9260 -1.8900
-2.9400 -1.8900
-2.9540 -1.8900
-2.9680 -1.8900
-2.9820 -1.8900
-2.9960 -1.8900
-3.0100 -1.8900
-3.0240 -1.8900
-3.0380 -1.8900
-3.0520 -1.8900
-3.0660 -1.8900
-3.0800 -1.8900
-3.0940 -1.8900
-3.1080 -1.8900
-3.1220 -1.8900
-3.1360 -1.8900
-3.1500 -1.8900
-3.1640 -1.8900
-3.1780 -1.8900
-3.1920 -1.8900
-3.2060 -1.8900
-3.2200 -1.8900
-3.2340 -1.8900
-3.2480 -1.8900
-3.2620 -1.8900
-3.2760 -1.8900
-3.2900 -1.8900
-3.3040 -1.8900
-3.3180 -1.8900
-3.3320 -1.8900
-3.3460 -1.8900
-3.3600 -1.8900
-3.3740 -1.8900
-3.3880 -1.8900
-3.4020 -1.8900
-3.4160 -1.8900
-3.4300 -1.8900
-3.4440 -1.8900
-3.4580 -1.8900
-3.4720 -1.8900
-3.4860 -1.8900
-3.4860 -1.8760
-3.4860 -1.8620
-3.4860 -1.8480
-3.4860 -1.8340
-3.4860 -1.8200
-3.4860 -1.8060
-3.4860 -1.7920
-3.4860 -1.7780
-3.4860 -1.7640
-3.4860 -1.7500
-3.4860 -1.7360
-3.4860 -1.7220
-3.4860 -1.7080
-3.4860 -1.6940
-3.4860 -1.6800
-3.4860 -1.6660
-3.4860 -1.6520
-3.4860 -1.6380
-3.4860 -1.6240
-3.4860 -1.6100
-3.4860 -1.5960
-3.4860 -1.5820
-3.4860 -1.5680
-3.4860 -1.5540
-3.4860 -1.5400
-3.4860 -1.5260
-3.4860 -1.5120
-3.4860 -1.4980
-3.4860 -1.4840
-3.4860 -1.4700
-3.4860 -1.4560
-3.4860 -1.4420
-3.4860 -1.4280
-3.4860 -1.4140
-3.4860 -1.4000
-3.4860 -1.3860
-3.4860 -1.3720
-3.4860 -1.3580
-3.4860 -1.3440
-3.4860 -1.3300
-3.4860 -1.3160
-3.4860 -1.3020
-3.4860 -1.2880
-3.4860 -1.2740
-3.4860 -1.2600
-3.4860 -1.2460
-3.4860 -1.2320
-3.4860 -1.2180
-3.4860 -1.2040
-3.4860 -1.1900
-3.4860 -1.1760
-3.4860 -1.1620
-3.4860 -1.1480
-3.4860 -1.1340
-3.4860 -1.1200
-3.4860 -1.1060
-3.4860 -1.0920
-3.4860 -1.0780
-3.4860 -1.0640
-3.4860 -1.0500
-3.4860 -1.0360
-3.4860 -1.0220
-3.4860 -1.0080
-3.4860 -0.9940
-3.4860 -0.9800
-3.4860 -0.9660
-3.4860 -0.9520
-3.4860 -0.9380
-3.4860 -0.9240
-3.4860 -0.9100
-3.4860 -0.8960
-3.4860 -0.8820
-3.4860 -0.8680
-3.4860 -0.8540
-3.4860 -0.8400
-3.4860 -0.8260
-3.4860 -0.8120
-3.4860 -0.7980
-3.4860 -0.7840
-3.4860 -0.7700
-3.4860 -0.7560
-3.4860 -0.7420
-3.4860 -0.7280
-3.4860 -0.7140
-3.4860 -0.7000
-3.4860 -0.6860
-3.4860 -0.6720
-3.4860 -0.6580
-3.4860 -0.6440
-3.4860 -0.6300
-3.4860 -0.6160
-3.4860 -0.6020
-3.4860 -0.5880
-3.4860 -0.5740
-3.4860 -0.5600
-3.4860 -0.5460
-3.4860 -0.5320
-3.4860 -0.5180
-3.4860 -0.5040
-3.4860 -0.4900
-3.4860 -0.4760
-3.4860 -0.4620
-3.4860 -0.4480
-3.4860 -0.4340
-3.4860 -0.4200
-3.4860 -0.4060
-3.4860 -0.3920
-3.4860 -0.3780
-3.4860 -0.3640
-3.4860 -0.3500
-3.4860 -0.3360
-3.4860 -0.3220
-3.4860 -0.3080
-3.4860 -0.2940
-3.4860 -0.2800
-3.4860 -0.2660
-3.4860 -0.2520
-3.4860 -0.2380
-3.4860 -0.2240
-3.4860 -0.2100
-3.4860 -0.1960
-3.4860 -0.1820
-3.4860 -0.1680
-3.4860 -0.1540
-3.4860 -0.1400
-3.4860 -0.1260
-3.4860 -0.1120
-3.4860 -0.0980
-3.4860 -0.0840
-3.4860 -0.0700
-3.4860 -0.0560
-3.4860 -0.0420
-3.4860 -0.0280
-3.4860 -0.0140
-3.4860 0.0000
-3.4860 0.0140
-3.4860 0.0280
-3.4860 0.0420
-3.4860 0.0560
-3.4860 0.0700
-3.4860 0.0840
-3.4860 0.0980
-3.4860 0.1120
-3.4860 0.1260
-3.4860 0.1400
-3.4860 0.1540
-3.4860 0.1680
-3.4860 0.1820
-3.4860 0.1960
-3.4860 0.2100
-3.4860 0.2240
-3.4860 0.2380
-3.4860 0.2520
-3.4860 0.2660
-3.4860 0.2800
-3.4860 0.2940
-3.4860 0.3080
-3.4860 0.3220
-3.4860 0.3360
-3.4860 0.3500
-3.4860 0.3640
-3.4860 0.3780
-3.4860 0.3920
-3.4860 0.4060
-3.4860 0.4200
-3.4860 0.4340
-3.4860 0.4480
-3.4860 0.4620
-3.4860 0.4760
-3.4860 0.4900
-3.4860 0.5040
-3.4860 0.5180
-3.4860 0.5320
-3.4860 0.5460
-3.4860 0.5600
-3.4860 0.5740
-3.4860 0.5880
-3.4860 0.6020
-3.4860 0.6160
-3.4860 0.6300
-3.4860 0.6440
-3.4860 0.6580
-3.4860 0.6720
-3.4860 0.6860
-3.4860 0.7000
-3.4860 0.7140
-3.4860 0.7280
-3.4860 0.7420
-3.4860 0.7560
-3.4860 0.7700
-3.4860 0.7840
-3.4860 0.7980
-3.4860 0.8120
-3.4860 0.8260
-3.4860 0.8400
-3.4860 0.8540
-3.4860 0.8680
-3.4860 0.8820
-3.4860 0.8960
-3.4860 0.9100
-3.4860 0.9240
-3.4860 0.9380
-3.4860 0.9520
-3.4860 0.9660
-3.4860 0.9800
-3.4860 0.9940
-3.4860 1.0080
-3.4860 1.0220
-3.4860 1.0360
-3.4860 1.0500
-3.4860 1.0640
-3.4860 1.0780
-3.4860 1.0920
-3.4860 1.1060
-3.4860 1.1200
-3.4860 1.1340
-3.4860 1.1480
-3.4860 1.1620
-3.4860 1.1760
-3.4860 1.1900
-3.4860 1.2040
-3.4860 1.2180
-3.4860 1.2320
-3.4860 1.2460
-3.4860 1.2600
-3.4860 1.2740
-3.4860 1.2880
-3.4860 1.3020
-3.4860 1.3160
-3.4860 1.3300
-3.4860 1.3440
-3.4860 1.3580
-3.4860 1.3720
-3.4860 1.3860
-3.4860 1.4000
-3.4860 1.4140
-3.4860 1.4280
-3.4860 1.4420


==> figs/2007_003143_sp252_zo2.txt <==
-1.4420 -0.0840
-1.4280 -0.0840
-1.4140 -0.0840
-1.4000 -0.0840
-1.3860 -0.0840
-1.3720 -0.0840
-1.3580 -0.0840
-1.3440 -0.0840
-1.3300 -0.0840
-1.3160 -0.0840
-1.3020 -0.0840
-1.2880 -0.0840
-1.2740 -0.0840
-1.2600 -0.0840
-1.2460 -0.0840
-1.2320 -0.0840
-1.2180 -0.0840
-1.2040 -0.0840
-1.1900 -0.0840
-1.1760 -0.0840
-1.1620 -0.0840
-1.1480 -0.0840
-1.1340 -0.0840
-1.1200 -0.0840
-1.1060 -0.0840
-1.0920 -0.0840
-1.0780 -0.0840
-1.0640 -0.0840
-1.0500 -0.0840
-1.0360 -0.0840
-1.0220 -0.0840
-1.0080 -0.0840
-0.9940 -0.0840
-0.9800 -0.0840
-0.9660 -0.0840
-0.9520 -0.0840
-0.9380 -0.0840
-0.9240 -0.0840
-0.9100 -0.0840
-0.8960 -0.0840
-0.8820 -0.0840
-0.8680 -0.0840
-0.8540 -0.0980
-0.8540 -0.1120
-0.8540 -0.1260
-0.8540 -0.1400
-0.8540 -0.1540
-0.8540 -0.1680
-0.8540 -0.1820
-0.8540 -0.1960
-0.8540 -0.2100
-0.8540 -0.2240
-0.8540 -0.2380
-0.8540 -0.2520
-0.8540 -0.2660
-0.8680 -0.2800
-0.8680 -0.2940
-0.8820 -0.3080
-0.8960 -0.3220
-0.9100 -0.3360
-0.9240 -0.3360
-0.9380 -0.3360
-0.9520 -0.3360
-0.9660 -0.3500
-0.9800 -0.3500
-0.9940 -0.3500
-1.0080 -0.3500
-1.0220 -0.3500
-1.0360 -0.3500
-1.0500 -0.3500
-1.0640 -0.3500
-1.0780 -0.3500
-1.0920 -0.3640
-1.1060 -0.3640
-1.1200 -0.3640
-1.1340 -0.3640
-1.1480 -0.3640
-1.1620 -0.3640
-1.1760 -0.3640
-1.1900 -0.3640
-1.2040 -0.3640
-1.2180 -0.3640
-1.2320 -0.3640
-1.2460 -0.3640
-1.2600 -0.3640
-1.2740 -0.3640
-1.2880 -0.3640
-1.3020 -0.3640
-1.3020 -0.3500
-1.3160 -0.3360
-1.3300 -0.3360
-1.3440 -0.3360
-1.3580 -0.3360
-1.3720 -0.3360
-1.3720 -0.3220
-1.3720 -0.3080
-1.3860 -0.2940
-1.3860 -0.2800
-1.4000 -0.2660
-1.4140 -0.2660
-1.4280 -0.2520
-1.4420 -0.2380
-1.4420 -0.2240
-1.4420 -0.2100
-1.4420 -0.1960
-1.4420 -0.1820
-1.4420 -0.1680
-1.4420 -0.1540
-1.4420 -0.1400
-1.4420 -0.1260
-1.4420 -0.1120
-1.4420 -0.0980
-1.4420 -0.0840


==> figs/2007_003143_sp252_zo3.txt <==
-1.5120 -0.0420
-1.4980 -0.0420
-1.4840 -0.0420
-1.4700 -0.0420
-1.4560 -0.0420
-1.4420 -0.0420
-1.4280 -0.0420
-1.4140 -0.0420
-1.4000 -0.0420
-1.3860 -0.0420
-1.3720 -0.0420
-1.3580 -0.0420
-1.3440 -0.0420
-1.3300 -0.0420
-1.3160 -0.0420
-1.3020 -0.0420
-1.2880 -0.0420
-1.2740 -0.0420
-1.2600 -0.0420
-1.2460 -0.0420
-1.2320 -0.0420
-1.2180 -0.0420
-1.2040 -0.0420
-1.1900 -0.0420
-1.1760 -0.0420
-1.1620 -0.0420
-1.1480 -0.0420
-1.1340 -0.0420
-1.1200 -0.0420
-1.1060 -0.0420
-1.0920 -0.0420
-1.0780 -0.0420
-1.0640 -0.0420
-1.0500 -0.0420
-1.0360 -0.0420
-1.0220 -0.0420
-1.0080 -0.0420
-0.9940 -0.0420
-0.9800 -0.0420
-0.9660 -0.0420
-0.9520 -0.0420
-0.9380 -0.0420
-0.9240 -0.0420
-0.9100 -0.0420
-0.8960 -0.0420
-0.8820 -0.0420
-0.8680 -0.0420
-0.8540 -0.0420
-0.8400 -0.0420
-0.8260 -0.0420
-0.8120 -0.0420
-0.7980 -0.0420
-0.7840 -0.0560
-0.7840 -0.0700
-0.7840 -0.0840
-0.7840 -0.0980
-0.7840 -0.1120
-0.7840 -0.1260
-0.7840 -0.1400
-0.7840 -0.1540
-0.7840 -0.1680
-0.7840 -0.1820
-0.7840 -0.1960
-0.7840 -0.2100
-0.7840 -0.2240
-0.7840 -0.2380
-0.7840 -0.2520
-0.7840 -0.2660
-0.7840 -0.2800
-0.7840 -0.2940
-0.7980 -0.3080
-0.7980 -0.3220
-0.8120 -0.3360
-0.8260 -0.3500
-0.8400 -0.3640
-0.8540 -0.3640
-0.8680 -0.3640
-0.8820 -0.3640
-0.8960 -0.3780
-0.9100 -0.3780
-0.9240 -0.3780
-0.9380 -0.3780
-0.9520 -0.3780
-0.9660 -0.3780
-0.9800 -0.3780
-0.9940 -0.3780
-1.0080 -0.3780
-1.0220 -0.3920
-1.0360 -0.3920
-1.0500 -0.3920
-1.0640 -0.3920
-1.0780 -0.3920
-1.0920 -0.3920
-1.1060 -0.3920
-1.1200 -0.3920
-1.1340 -0.3920
-1.1480 -0.3920
-1.1620 -0.3920
-1.1760 -0.3920
-1.1900 -0.3920
-1.2040 -0.3920
-1.2180 -0.3920
-1.2320 -0.3920
-1.2460 -0.3920
-1.2600 -0.3920
-1.2740 -0.3920
-1.2880 -0.3920
-1.3020 -0.3920
-1.3160 -0.3920
-1.3300 -0.3920
-1.3440 -0.3920
-1.3580 -0.3920
-1.3720 -0.3920
-1.3720 -0.3780
-1.3860 -0.3640
-1.4000 -0.3640
-1.4140 -0.3640
-1.4280 -0.3640
-1.4420 -0.3640
-1.4420 -0.3500
-1.4420 -0.3360
-1.4560 -0.3220
-1.4560 -0.3080
-1.4700 -0.2940
-1.4840 -0.2940
-1.4980 -0.2800
-1.5120 -0.2660
-1.5120 -0.2520
-1.5120 -0.2380
-1.5120 -0.2240
-1.5120 -0.2100
-1.5120 -0.1960
-1.5120 -0.1820
-1.5120 -0.1680
-1.5120 -0.1540
-1.5120 -0.1400
-1.5120 -0.1260
-1.5120 -0.1120
-1.5120 -0.0980
-1.5120 -0.0840
-1.5120 -0.0700
-1.5120 -0.0560
-1.5120 -0.0420


==> figs/2007_003143_sp252_zo4.txt <==
-1.5680 -0.0140
-1.5540 -0.0140
-1.5400 -0.0140
-1.5260 -0.0140
-1.5120 -0.0140
-1.4980 -0.0140
-1.4840 -0.0140
-1.4700 -0.0140
-1.4560 -0.0140
-1.4420 -0.0140
-1.4280 -0.0140
-1.4140 -0.0140
-1.4000 -0.0140
-1.3860 -0.0140
-1.3720 -0.0140
-1.3580 -0.0140
-1.3440 -0.0140
-1.3300 -0.0140
-1.3160 -0.0140
-1.3020 -0.0140
-1.2880 -0.0140
-1.2740 -0.0140
-1.2600 -0.0140
-1.2460 -0.0140
-1.2320 -0.0140
-1.2180 -0.0140
-1.2040 -0.0140
-1.1900 -0.0140
-1.1760 -0.0140
-1.1620 -0.0140
-1.1480 -0.0140
-1.1340 -0.0140
-1.1200 -0.0140
-1.1060 -0.0140
-1.0920 -0.0140
-1.0780 -0.0140
-1.0640 -0.0140
-1.0500 -0.0140
-1.0360 -0.0140
-1.0220 -0.0140
-1.0080 -0.0140
-0.9940 -0.0140
-0.9800 -0.0140
-0.9660 -0.0140
-0.9520 -0.0140
-0.9380 -0.0140
-0.9240 -0.0140
-0.9100 -0.0140
-0.8960 -0.0140
-0.8820 -0.0140
-0.8680 -0.0140
-0.8540 -0.0140
-0.8400 -0.0140
-0.8260 -0.0140
-0.8120 -0.0140
-0.7980 -0.0140
-0.7840 -0.0140
-0.7700 -0.0140
-0.7560 -0.0140
-0.7420 -0.0280
-0.7420 -0.0420
-0.7420 -0.0560
-0.7420 -0.0700
-0.7420 -0.0840
-0.7420 -0.0980
-0.7420 -0.1120
-0.7420 -0.1260
-0.7420 -0.1400
-0.7420 -0.1540
-0.7420 -0.1680
-0.7420 -0.1820
-0.7420 -0.1960
-0.7420 -0.2100
-0.7420 -0.2240
-0.7420 -0.2380
-0.7420 -0.2520
-0.7420 -0.2660
-0.7420 -0.2800
-0.7420 -0.2940
-0.7420 -0.3080
-0.7420 -0.3220
-0.7420 -0.3360
-0.7560 -0.3500
-0.7560 -0.3640
-0.7700 -0.3780
-0.7840 -0.3920
-0.7980 -0.4060
-0.8120 -0.4060
-0.8260 -0.4060
-0.8400 -0.4060
-0.8540 -0.4200
-0.8680 -0.4200
-0.8820 -0.4200
-0.8960 -0.4200
-0.9100 -0.4200
-0.9240 -0.4200
-0.9380 -0.4200
-0.9520 -0.4200
-0.9660 -0.4200
-0.9800 -0.4340
-0.9940 -0.4340
-1.0080 -0.4340
-1.0220 -0.4340
-1.0360 -0.4340
-1.0500 -0.4340
-1.0640 -0.4340
-1.0780 -0.4340
-1.0920 -0.4340
-1.1060 -0.4340
-1.1200 -0.4340
-1.1340 -0.4340
-1.1480 -0.4340
-1.1620 -0.4340
-1.1760 -0.4340
-1.1900 -0.4340
-1.2040 -0.4340
-1.2180 -0.4340
-1.2320 -0.4340
-1.2460 -0.4340
-1.2600 -0.4340
-1.2740 -0.4340
-1.2880 -0.4340
-1.3020 -0.4340
-1.3160 -0.4340
-1.3300 -0.4340
-1.3440 -0.4340
-1.3580 -0.4340
-1.3720 -0.4340
-1.3860 -0.4340
-1.4000 -0.4340
-1.4140 -0.4340
-1.4280 -0.4340
-1.4280 -0.4200
-1.4420 -0.4060
-1.4560 -0.4060
-1.4700 -0.4060
-1.4840 -0.4060
-1.4980 -0.4060
-1.4980 -0.3920
-1.4980 -0.3780
-1.5120 -0.3640
-1.5120 -0.3500
-1.5260 -0.3360
-1.5400 -0.3360
-1.5540 -0.3220
-1.5680 -0.3080
-1.5680 -0.2940
-1.5680 -0.2800
-1.5680 -0.2660
-1.5680 -0.2520
-1.5680 -0.2380
-1.5680 -0.2240
-1.5680 -0.2100
-1.5680 -0.1960
-1.5680 -0.1820
-1.5680 -0.1680
-1.5680 -0.1540
-1.5680 -0.1400
-1.5680 -0.1260
-1.5680 -0.1120
-1.5680 -0.0980
-1.5680 -0.0840
-1.5680 -0.0700
-1.5680 -0.0560
-1.5680 -0.0420
-1.5680 -0.0280
-1.5680 -0.0140


==> figs/2007_003143_sp252_zo5.txt <==
-1.7080 0.0700
-1.6940 0.0700
-1.6800 0.0700
-1.6660 0.0700
-1.6520 0.0700
-1.6380 0.0700
-1.6240 0.0700
-1.6100 0.0700
-1.5960 0.0700
-1.5820 0.0700
-1.5680 0.0700
-1.5540 0.0700
-1.5400 0.0700
-1.5260 0.0700
-1.5120 0.0700
-1.4980 0.0700
-1.4840 0.0700
-1.4700 0.0700
-1.4560 0.0700
-1.4420 0.0700
-1.4280 0.0700
-1.4140 0.0700
-1.4000 0.0700
-1.3860 0.0700
-1.3720 0.0700
-1.3580 0.0700
-1.3440 0.0700
-1.3300 0.0700
-1.3160 0.0700
-1.3020 0.0700
-1.2880 0.0700
-1.2740 0.0700
-1.2600 0.0700
-1.2460 0.0700
-1.2320 0.0700
-1.2180 0.0700
-1.2040 0.0700
-1.1900 0.0700
-1.1760 0.0700
-1.1620 0.0700
-1.1480 0.0700
-1.1340 0.0700
-1.1200 0.0700
-1.1060 0.0700
-1.0920 0.0700
-1.0780 0.0700
-1.0640 0.0700
-1.0500 0.0700
-1.0360 0.0700
-1.0220 0.0700
-1.0080 0.0700
-0.9940 0.0700
-0.9800 0.0700
-0.9660 0.0700
-0.9520 0.0700
-0.9380 0.0700
-0.9240 0.0700
-0.9100 0.0700
-0.8960 0.0700
-0.8820 0.0700
-0.8680 0.0700
-0.8540 0.0700
-0.8400 0.0700
-0.8260 0.0700
-0.8120 0.0700
-0.7980 0.0700
-0.7840 0.0700
-0.7700 0.0700
-0.7560 0.0700
-0.7420 0.0700
-0.7280 0.0700
-0.7140 0.0700
-0.7000 0.0700
-0.6860 0.0700
-0.6720 0.0700
-0.6580 0.0700
-0.6440 0.0700
-0.6300 0.0700
-0.6160 0.0700
-0.6020 0.0560
-0.6020 0.0420
-0.6020 0.0280
-0.6020 0.0140
-0.6020 0.0000
-0.6020 -0.0140
-0.6020 -0.0280
-0.6020 -0.0420
-0.6020 -0.0560
-0.6020 -0.0700
-0.6020 -0.0840
-0.6020 -0.0980
-0.6020 -0.1120
-0.6020 -0.1260
-0.6020 -0.1400
-0.6020 -0.1540
-0.6020 -0.1680
-0.6020 -0.1820
-0.6020 -0.1960
-0.6020 -0.2100
-0.6020 -0.2240
-0.6020 -0.2380
-0.6020 -0.2520
-0.6020 -0.2660
-0.6020 -0.2800
-0.6020 -0.2940
-0.6020 -0.3080
-0.6020 -0.3220
-0.6020 -0.3360
-0.6020 -0.3500
-0.6020 -0.3640
-0.6020 -0.3780
-0.6020 -0.3920
-0.6020 -0.4060
-0.6160 -0.4200
-0.6160 -0.4340
-0.6300 -0.4480
-0.6440 -0.4620
-0.6580 -0.4760
-0.6720 -0.4760
-0.6860 -0.4760
-0.7000 -0.4760
-0.7140 -0.4900
-0.7280 -0.4900
-0.7420 -0.4900
-0.7560 -0.4900
-0.7700 -0.4900
-0.7840 -0.4900
-0.7980 -0.4900
-0.8120 -0.4900
-0.8260 -0.4900
-0.8400 -0.5040
-0.8540 -0.5040
-0.8680 -0.5040
-0.8820 -0.5040
-0.8960 -0.5040
-0.9100 -0.5040
-0.9240 -0.5040
-0.9380 -0.5040
-0.9520 -0.5040
-0.9660 -0.5040
-0.9800 -0.5040
-0.9940 -0.5040
-1.0080 -0.5040
-1.0220 -0.5040
-1.0360 -0.5040
-1.0500 -0.5040
-1.0640 -0.5040
-1.0780 -0.5040
-1.0920 -0.5040
-1.1060 -0.5040
-1.1200 -0.5040
-1.1340 -0.5040
-1.1480 -0.5040
-1.1620 -0.5040
-1.1760 -0.5040
-1.1900 -0.5040
-1.2040 -0.5040
-1.2180 -0.5040
-1.2320 -0.5040
-1.2460 -0.5040
-1.2600 -0.5040
-1.2740 -0.5040
-1.2880 -0.5040
-1.3020 -0.5040
-1.3160 -0.5040
-1.3300 -0.5040
-1.3440 -0.5040
-1.3580 -0.5040
-1.3720 -0.5040
-1.3860 -0.5040
-1.4000 -0.5040
-1.4140 -0.5040
-1.4280 -0.5040
-1.4420 -0.5040
-1.4560 -0.5040
-1.4700 -0.5040
-1.4840 -0.5040
-1.4980 -0.5040
-1.5120 -0.5040
-1.5260 -0.5040
-1.5400 -0.5040
-1.5540 -0.5040
-1.5680 -0.5040
-1.5680 -0.4900
-1.5820 -0.4760
-1.5960 -0.4760
-1.6100 -0.4760
-1.6240 -0.4760
-1.6380 -0.4760
-1.6380 -0.4620
-1.6380 -0.4480
-1.6520 -0.4340
-1.6520 -0.4200
-1.6660 -0.4060
-1.6800 -0.4060
-1.6940 -0.3920
-1.7080 -0.3780
-1.7080 -0.3640
-1.7080 -0.3500
-1.7080 -0.3360
-1.7080 -0.3220
-1.7080 -0.3080
-1.7080 -0.2940
-1.7080 -0.2800
-1.7080 -0.2660
-1.7080 -0.2520
-1.7080 -0.2380
-1.7080 -0.2240
-1.7080 -0.2100
-1.7080 -0.1960
-1.7080 -0.1820
-1.7080 -0.1680
-1.7080 -0.1540
-1.7080 -0.1400
-1.7080 -0.1260
-1.7080 -0.1120
-1.7080 -0.0980
-1.7080 -0.0840
-1.7080 -0.0700
-1.7080 -0.0560
-1.7080 -0.0420
-1.7080 -0.0280
-1.7080 -0.0140
-1.7080 0.0000
-1.7080 0.0140
-1.7080 0.0280
-1.7080 0.0420
-1.7080 0.0560
-1.7080 0.0700


==> figs/2007_003143_sp252_zo6.txt <==
-1.8200 0.1400
-1.8060 0.1400
-1.7920 0.1400
-1.7780 0.1400
-1.7640 0.1400
-1.7500 0.1400
-1.7360 0.1400
-1.7220 0.1400
-1.7080 0.1400
-1.6940 0.1400
-1.6800 0.1400
-1.6660 0.1400
-1.6520 0.1400
-1.6380 0.1400
-1.6240 0.1400
-1.6100 0.1400
-1.5960 0.1400
-1.5820 0.1400
-1.5680 0.1400
-1.5540 0.1400
-1.5400 0.1400
-1.5260 0.1400
-1.5120 0.1400
-1.4980 0.1400
-1.4840 0.1400
-1.4700 0.1400
-1.4560 0.1400
-1.4420 0.1400
-1.4280 0.1400
-1.4140 0.1400
-1.4000 0.1400
-1.3860 0.1400
-1.3720 0.1400
-1.3580 0.1400
-1.3440 0.1400
-1.3300 0.1400
-1.3160 0.1400
-1.3020 0.1400
-1.2880 0.1400
-1.2740 0.1400
-1.2600 0.1400
-1.2460 0.1400
-1.2320 0.1400
-1.2180 0.1400
-1.2040 0.1400
-1.1900 0.1400
-1.1760 0.1400
-1.1620 0.1400
-1.1480 0.1400
-1.1340 0.1400
-1.1200 0.1400
-1.1060 0.1400
-1.0920 0.1400
-1.0780 0.1400
-1.0640 0.1400
-1.0500 0.1400
-1.0360 0.1400
-1.0220 0.1400
-1.0080 0.1400
-0.9940 0.1400
-0.9800 0.1400
-0.9660 0.1400
-0.9520 0.1400
-0.9380 0.1400
-0.9240 0.1400
-0.9100 0.1400
-0.8960 0.1400
-0.8820 0.1400
-0.8680 0.1400
-0.8540 0.1400
-0.8400 0.1400
-0.8260 0.1400
-0.8120 0.1400
-0.7980 0.1400
-0.7840 0.1400
-0.7700 0.1400
-0.7560 0.1400
-0.7420 0.1400
-0.7280 0.1400
-0.7140 0.1400
-0.7000 0.1400
-0.6860 0.1400
-0.6720 0.1400
-0.6580 0.1400
-0.6440 0.1400
-0.6300 0.1400
-0.6160 0.1400
-0.6020 0.1400
-0.5880 0.1400
-0.5740 0.1400
-0.5600 0.1400
-0.5460 0.1400
-0.5320 0.1400
-0.5180 0.1400
-0.5040 0.1400
-0.4900 0.1260
-0.4900 0.1120
-0.4900 0.0980
-0.4900 0.0840
-0.4900 0.0700
-0.4900 0.0560
-0.4900 0.0420
-0.4900 0.0280
-0.4900 0.0140
-0.4900 0.0000
-0.4900 -0.0140
-0.4900 -0.0280
-0.4900 -0.0420
-0.4900 -0.0560
-0.4900 -0.0700
-0.4900 -0.0840
-0.4900 -0.0980
-0.4900 -0.1120
-0.4900 -0.1260
-0.4900 -0.1400
-0.4900 -0.1540
-0.4900 -0.1680
-0.4900 -0.1820
-0.4900 -0.1960
-0.4900 -0.2100
-0.4900 -0.2240
-0.4900 -0.2380
-0.4900 -0.2520
-0.4900 -0.2660
-0.4900 -0.2800
-0.4900 -0.2940
-0.4900 -0.3080
-0.4900 -0.3220
-0.4900 -0.3360
-0.4900 -0.3500
-0.4900 -0.3640
-0.4900 -0.3780
-0.4900 -0.3920
-0.4900 -0.4060
-0.4900 -0.4200
-0.4900 -0.4340
-0.4900 -0.4480
-0.4900 -0.4620
-0.4900 -0.4760
-0.5040 -0.4900
-0.5040 -0.5040
-0.5180 -0.5180
-0.5320 -0.5320
-0.5460 -0.5460
-0.5600 -0.5460
-0.5740 -0.5460
-0.5880 -0.5460
-0.6020 -0.5600
-0.6160 -0.5600
-0.6300 -0.5600
-0.6440 -0.5600
-0.6580 -0.5600
-0.6720 -0.5600
-0.6860 -0.5600
-0.7000 -0.5600
-0.7140 -0.5600
-0.7280 -0.5740
-0.7420 -0.5740
-0.7560 -0.5740
-0.7700 -0.5740
-0.7840 -0.5740
-0.7980 -0.5740
-0.8120 -0.5740
-0.8260 -0.5740
-0.8400 -0.5740
-0.8540 -0.5740
-0.8680 -0.5740
-0.8820 -0.5740
-0.8960 -0.5740
-0.9100 -0.5740
-0.9240 -0.5740
-0.9380 -0.5740
-0.9520 -0.5740
-0.9660 -0.5740
-0.9800 -0.5740
-0.9940 -0.5740
-1.0080 -0.5740
-1.0220 -0.5740
-1.0360 -0.5740
-1.0500 -0.5740
-1.0640 -0.5740
-1.0780 -0.5740
-1.0920 -0.5740
-1.1060 -0.5740
-1.1200 -0.5740
-1.1340 -0.5740
-1.1480 -0.5740
-1.1620 -0.5740
-1.1760 -0.5740
-1.1900 -0.5740
-1.2040 -0.5740
-1.2180 -0.5740
-1.2320 -0.5740
-1.2460 -0.5740
-1.2600 -0.5740
-1.2740 -0.5740
-1.2880 -0.5740
-1.3020 -0.5740
-1.3160 -0.5740
-1.3300 -0.5740
-1.3440 -0.5740
-1.3580 -0.5740
-1.3720 -0.5740
-1.3860 -0.5740
-1.4000 -0.5740
-1.4140 -0.5740
-1.4280 -0.5740
-1.4420 -0.5740
-1.4560 -0.5740
-1.4700 -0.5740
-1.4840 -0.5740
-1.4980 -0.5740
-1.5120 -0.5740
-1.5260 -0.5740
-1.5400 -0.5740
-1.5540 -0.5740
-1.5680 -0.5740
-1.5820 -0.5740
-1.5960 -0.5740
-1.6100 -0.5740
-1.6240 -0.5740
-1.6380 -0.5740
-1.6520 -0.5740
-1.6660 -0.5740
-1.6800 -0.5740
-1.6800 -0.5600
-1.6940 -0.5460
-1.7080 -0.5460
-1.7220 -0.5460
-1.7360 -0.5460
-1.7500 -0.5460
-1.7500 -0.5320
-1.7500 -0.5180
-1.7640 -0.5040
-1.7640 -0.4900
-1.7780 -0.4760
-1.7920 -0.4760
-1.8060 -0.4620
-1.8200 -0.4480
-1.8200 -0.4340
-1.8200 -0.4200
-1.8200 -0.4060
-1.8200 -0.3920
-1.8200 -0.3780
-1.8200 -0.3640
-1.8200 -0.3500
-1.8200 -0.3360
-1.8200 -0.3220
-1.8200 -0.3080
-1.8200 -0.2940
-1.8200 -0.2800
-1.8200 -0.2660
-1.8200 -0.2520
-1.8200 -0.2380
-1.8200 -0.2240
-1.8200 -0.2100
-1.8200 -0.1960
-1.8200 -0.1820
-1.8200 -0.1680
-1.8200 -0.1540
-1.8200 -0.1400
-1.8200 -0.1260
-1.8200 -0.1120
-1.8200 -0.0980
-1.8200 -0.0840
-1.8200 -0.0700
-1.8200 -0.0560
-1.8200 -0.0420
-1.8200 -0.0280
-1.8200 -0.0140
-1.8200 0.0000
-1.8200 0.0140
-1.8200 0.0280
-1.8200 0.0420
-1.8200 0.0560
-1.8200 0.0700
-1.8200 0.0840
-1.8200 0.0980
-1.8200 0.1120
-1.8200 0.1260
-1.8200 0.1400


==> figs/2007_003143_sp252_zo7.txt <==
-1.9180 0.1960
-1.9040 0.1960
-1.8900 0.1960
-1.8760 0.1960
-1.8620 0.1960
-1.8480 0.1960
-1.8340 0.1960
-1.8200 0.1960
-1.8060 0.1960
-1.7920 0.1960
-1.7780 0.1960
-1.7640 0.1960
-1.7500 0.1960
-1.7360 0.1960
-1.7220 0.1960
-1.7080 0.1960
-1.6940 0.1960
-1.6800 0.1960
-1.6660 0.1960
-1.6520 0.1960
-1.6380 0.1960
-1.6240 0.1960
-1.6100 0.1960
-1.5960 0.1960
-1.5820 0.1960
-1.5680 0.1960
-1.5540 0.1960
-1.5400 0.1960
-1.5260 0.1960
-1.5120 0.1960
-1.4980 0.1960
-1.4840 0.1960
-1.4700 0.1960
-1.4560 0.1960
-1.4420 0.1960
-1.4280 0.1960
-1.4140 0.1960
-1.4000 0.1960
-1.3860 0.1960
-1.3720 0.1960
-1.3580 0.1960
-1.3440 0.1960
-1.3300 0.1960
-1.3160 0.1960
-1.3020 0.1960
-1.2880 0.1960
-1.2740 0.1960
-1.2600 0.1960
-1.2460 0.1960
-1.2320 0.1960
-1.2180 0.1960
-1.2040 0.1960
-1.1900 0.1960
-1.1760 0.1960
-1.1620 0.1960
-1.1480 0.1960
-1.1340 0.1960
-1.1200 0.1960
-1.1060 0.1960
-1.0920 0.1960
-1.0780 0.1960
-1.0640 0.1960
-1.0500 0.1960
-1.0360 0.1960
-1.0220 0.1960
-1.0080 0.1960
-0.9940 0.1960
-0.9800 0.1960
-0.9660 0.1960
-0.9520 0.1960
-0.9380 0.1960
-0.9240 0.1960
-0.9100 0.1960
-0.8960 0.1960
-0.8820 0.1960
-0.8680 0.1960
-0.8540 0.1960
-0.8400 0.1960
-0.8260 0.1960
-0.8120 0.1960
-0.7980 0.1960
-0.7840 0.1960
-0.7700 0.1960
-0.7560 0.1960
-0.7420 0.1960
-0.7280 0.1960
-0.7140 0.1960
-0.7000 0.1960
-0.6860 0.1960
-0.6720 0.1960
-0.6580 0.1960
-0.6440 0.1960
-0.6300 0.1960
-0.6160 0.1960
-0.6020 0.1960
-0.5880 0.1960
-0.5740 0.1960
-0.5600 0.1960
-0.5460 0.1960
-0.5320 0.1960
-0.5180 0.1960
-0.5040 0.1960
-0.4900 0.1960
-0.4760 0.1960
-0.4620 0.1960
-0.4480 0.1960
-0.4340 0.1960
-0.4200 0.1960
-0.4060 0.1960
-0.3920 0.1960
-0.3780 0.1820
-0.3780 0.1680
-0.3780 0.1540
-0.3780 0.1400
-0.3780 0.1260
-0.3780 0.1120
-0.3780 0.0980
-0.3780 0.0840
-0.3780 0.0700
-0.3780 0.0560
-0.3780 0.0420
-0.3780 0.0280
-0.3780 0.0140
-0.3780 0.0000
-0.3780 -0.0140
-0.3780 -0.0280
-0.3780 -0.0420
-0.3780 -0.0560
-0.3780 -0.0700
-0.3780 -0.0840
-0.3780 -0.0980
-0.3780 -0.1120
-0.3780 -0.1260
-0.3780 -0.1400
-0.3780 -0.1540
-0.3780 -0.1680
-0.3780 -0.1820
-0.3780 -0.1960
-0.3780 -0.2100
-0.3780 -0.2240
-0.3780 -0.2380
-0.3780 -0.2520
-0.3780 -0.2660
-0.3780 -0.2800
-0.3780 -0.2940
-0.3780 -0.3080
-0.3780 -0.3220
-0.3780 -0.3360
-0.3780 -0.3500
-0.3780 -0.3640
-0.3780 -0.3780
-0.3780 -0.3920
-0.3780 -0.4060
-0.3780 -0.4200
-0.3780 -0.4340
-0.3780 -0.4480
-0.3780 -0.4620
-0.3780 -0.4760
-0.3780 -0.4900
-0.3780 -0.5040
-0.3780 -0.5180
-0.3780 -0.5320
-0.3780 -0.5460
-0.3920 -0.5600
-0.3920 -0.5740
-0.4060 -0.5880
-0.4200 -0.6020
-0.4340 -0.6160
-0.4480 -0.6160
-0.4620 -0.6160
-0.4760 -0.6160
-0.4900 -0.6300
-0.5040 -0.6300
-0.5180 -0.6300
-0.5320 -0.6300
-0.5460 -0.6300
-0.5600 -0.6300
-0.5740 -0.6300
-0.5880 -0.6300
-0.6020 -0.6300
-0.6160 -0.6440
-0.6300 -0.6440
-0.6440 -0.6440
-0.6580 -0.6440
-0.6720 -0.6440
-0.6860 -0.6440
-0.7000 -0.6440
-0.7140 -0.6440
-0.7280 -0.6440
-0.7420 -0.6440
-0.7560 -0.6440
-0.7700 -0.6440
-0.7840 -0.6440
-0.7980 -0.6440
-0.8120 -0.6440
-0.8260 -0.6440
-0.8400 -0.6440
-0.8540 -0.6440
-0.8680 -0.6440
-0.8820 -0.6440
-0.8960 -0.6440
-0.9100 -0.6440
-0.9240 -0.6440
-0.9380 -0.6440
-0.9520 -0.6440
-0.9660 -0.6440
-0.9800 -0.6440
-0.9940 -0.6440
-1.0080 -0.6440
-1.0220 -0.6440
-1.0360 -0.6440
-1.0500 -0.6440
-1.0640 -0.6440
-1.0780 -0.6440
-1.0920 -0.6440
-1.1060 -0.6440
-1.1200 -0.6440
-1.1340 -0.6440
-1.1480 -0.6440
-1.1620 -0.6440
-1.1760 -0.6440
-1.1900 -0.6440
-1.2040 -0.6440
-1.2180 -0.6440
-1.2320 -0.6440
-1.2460 -0.6440
-1.2600 -0.6440
-1.2740 -0.6440
-1.2880 -0.6440
-1.3020 -0.6440
-1.3160 -0.6440
-1.3300 -0.6440
-1.3440 -0.6440
-1.3580 -0.6440
-1.3720 -0.6440
-1.3860 -0.6440
-1.4000 -0.6440
-1.4140 -0.6440
-1.4280 -0.6440
-1.4420 -0.6440
-1.4560 -0.6440
-1.4700 -0.6440
-1.4840 -0.6440
-1.4980 -0.6440
-1.5120 -0.6440
-1.5260 -0.6440
-1.5400 -0.6440
-1.5540 -0.6440
-1.5680 -0.6440
-1.5820 -0.6440
-1.5960 -0.6440
-1.6100 -0.6440
-1.6240 -0.6440
-1.6380 -0.6440
-1.6520 -0.6440
-1.6660 -0.6440
-1.6800 -0.6440
-1.6940 -0.6440
-1.7080 -0.6440
-1.7220 -0.6440
-1.7360 -0.6440
-1.7500 -0.6440
-1.7640 -0.6440
-1.7780 -0.6440
-1.7780 -0.6300
-1.7920 -0.6160
-1.8060 -0.6160
-1.8200 -0.6160
-1.8340 -0.6160
-1.8480 -0.6160
-1.8480 -0.6020
-1.8480 -0.5880
-1.8620 -0.5740
-1.8620 -0.5600
-1.8760 -0.5460
-1.8900 -0.5460
-1.9040 -0.5320
-1.9180 -0.5180
-1.9180 -0.5040
-1.9180 -0.4900
-1.9180 -0.4760
-1.9180 -0.4620
-1.9180 -0.4480
-1.9180 -0.4340
-1.9180 -0.4200
-1.9180 -0.4060
-1.9180 -0.3920
-1.9180 -0.3780
-1.9180 -0.3640
-1.9180 -0.3500
-1.9180 -0.3360
-1.9180 -0.3220
-1.9180 -0.3080
-1.9180 -0.2940
-1.9180 -0.2800
-1.9180 -0.2660
-1.9180 -0.2520
-1.9180 -0.2380
-1.9180 -0.2240
-1.9180 -0.2100
-1.9180 -0.1960
-1.9180 -0.1820
-1.9180 -0.1680
-1.9180 -0.1540
-1.9180 -0.1400
-1.9180 -0.1260
-1.9180 -0.1120
-1.9180 -0.0980
-1.9180 -0.0840
-1.9180 -0.0700
-1.9180 -0.0560
-1.9180 -0.0420
-1.9180 -0.0280
-1.9180 -0.0140
-1.9180 0.0000
-1.9180 0.0140
-1.9180 0.0280
-1.9180 0.0420
-1.9180 0.0560
-1.9180 0.0700
-1.9180 0.0840
-1.9180 0.0980
-1.9180 0.1120
-1.9180 0.1260
-1.9180 0.1400
-1.9180 0.1540
-1.9180 0.1680
-1.9180 0.1820
-1.9180 0.1960


==> figs/2007_003143_sp252_zo8.txt <==
-2.1980 0.3500
-2.1840 0.3500
-2.1700 0.3500
-2.1560 0.3500
-2.1420 0.3500
-2.1280 0.3500
-2.1140 0.3500
-2.1000 0.3500
-2.0860 0.3500
-2.0720 0.3500
-2.0580 0.3500
-2.0440 0.3500
-2.0300 0.3500
-2.0160 0.3500
-2.0020 0.3500
-1.9880 0.3500
-1.9740 0.3500
-1.9600 0.3500
-1.9460 0.3500
-1.9320 0.3500
-1.9180 0.3500
-1.9040 0.3500
-1.8900 0.3500
-1.8760 0.3500
-1.8620 0.3500
-1.8480 0.3500
-1.8340 0.3500
-1.8200 0.3500
-1.8060 0.3500
-1.7920 0.3500
-1.7780 0.3500
-1.7640 0.3500
-1.7500 0.3500
-1.7360 0.3500
-1.7220 0.3500
-1.7080 0.3500
-1.6940 0.3500
-1.6800 0.3500
-1.6660 0.3500
-1.6520 0.3500
-1.6380 0.3500
-1.6240 0.3500
-1.6100 0.3500
-1.5960 0.3500
-1.5820 0.3500
-1.5680 0.3500
-1.5540 0.3500
-1.5400 0.3500
-1.5260 0.3500
-1.5120 0.3500
-1.4980 0.3500
-1.4840 0.3500
-1.4700 0.3500
-1.4560 0.3500
-1.4420 0.3500
-1.4280 0.3500
-1.4140 0.3500
-1.4000 0.3500
-1.3860 0.3500
-1.3720 0.3500
-1.3580 0.3500
-1.3440 0.3500
-1.3300 0.3500
-1.3160 0.3500
-1.3020 0.3500
-1.2880 0.3500
-1.2740 0.3500
-1.2600 0.3500
-1.2460 0.3500
-1.2320 0.3500
-1.2180 0.3500
-1.2040 0.3500
-1.1900 0.3500
-1.1760 0.3500
-1.1620 0.3500
-1.1480 0.3500
-1.1340 0.3500
-1.1200 0.3500
-1.1060 0.3500
-1.0920 0.3500
-1.0780 0.3500
-1.0640 0.3500
-1.0500 0.3500
-1.0360 0.3500
-1.0220 0.3500
-1.0080 0.3500
-0.9940 0.3500
-0.9800 0.3500
-0.9660 0.3500
-0.9520 0.3500
-0.9380 0.3500
-0.9240 0.3500
-0.9100 0.3500
-0.8960 0.3500
-0.8820 0.3500
-0.8680 0.3500
-0.8540 0.3500
-0.8400 0.3500
-0.8260 0.3500
-0.8120 0.3500
-0.7980 0.3500
-0.7840 0.3500
-0.7700 0.3500
-0.7560 0.3500
-0.7420 0.3500
-0.7280 0.3500
-0.7140 0.3500
-0.7000 0.3500
-0.6860 0.3500
-0.6720 0.3500
-0.6580 0.3500
-0.6440 0.3500
-0.6300 0.3500
-0.6160 0.3500
-0.6020 0.3500
-0.5880 0.3500
-0.5740 0.3500
-0.5600 0.3500
-0.5460 0.3500
-0.5320 0.3500
-0.5180 0.3500
-0.5040 0.3500
-0.4900 0.3500
-0.4760 0.3500
-0.4620 0.3500
-0.4480 0.3500
-0.4340 0.3500
-0.4200 0.3500
-0.4060 0.3500
-0.3920 0.3500
-0.3780 0.3500
-0.3640 0.3500
-0.3500 0.3500
-0.3360 0.3500
-0.3220 0.3500
-0.3080 0.3500
-0.2940 0.3500
-0.2800 0.3500
-0.2660 0.3500
-0.2520 0.3500
-0.2380 0.3500
-0.2240 0.3500
-0.2100 0.3500
-0.1960 0.3500
-0.1820 0.3500
-0.1680 0.3500
-0.1540 0.3500
-0.1400 0.3500
-0.1260 0.3500
-0.1120 0.3360
-0.1120 0.3220
-0.1120 0.3080
-0.1120 0.2940
-0.1120 0.2800
-0.1120 0.2660
-0.1120 0.2520
-0.1120 0.2380
-0.1120 0.2240
-0.1120 0.2100
-0.1120 0.1960
-0.1120 0.1820
-0.1120 0.1680
-0.1120 0.1540
-0.1120 0.1400
-0.1120 0.1260
-0.1120 0.1120
-0.1120 0.0980
-0.1120 0.0840
-0.1120 0.0700
-0.1120 0.0560
-0.1120 0.0420
-0.1120 0.0280
-0.1120 0.0140
-0.1120 0.0000
-0.1120 -0.0140
-0.1120 -0.0280
-0.1120 -0.0420
-0.1120 -0.0560
-0.1120 -0.0700
-0.1120 -0.0840
-0.1120 -0.0980
-0.1120 -0.1120
-0.1120 -0.1260
-0.1120 -0.1400
-0.1120 -0.1540
-0.1120 -0.1680
-0.1120 -0.1820
-0.1120 -0.1960
-0.1120 -0.2100
-0.1120 -0.2240
-0.1120 -0.2380
-0.1120 -0.2520
-0.1120 -0.2660
-0.1120 -0.2800
-0.1120 -0.2940
-0.1120 -0.3080
-0.1120 -0.3220
-0.1120 -0.3360
-0.1120 -0.3500
-0.1120 -0.3640
-0.1120 -0.3780
-0.1120 -0.3920
-0.1120 -0.4060
-0.1120 -0.4200
-0.1120 -0.4340
-0.1120 -0.4480
-0.1120 -0.4620
-0.1120 -0.4760
-0.1120 -0.4900
-0.1120 -0.5040
-0.1120 -0.5180
-0.1120 -0.5320
-0.1120 -0.5460
-0.1120 -0.5600
-0.1120 -0.5740
-0.1120 -0.5880
-0.1120 -0.6020
-0.1120 -0.6160
-0.1120 -0.6300
-0.1120 -0.6440
-0.1120 -0.6580
-0.1120 -0.6720
-0.1120 -0.6860
-0.1120 -0.7000
-0.1260 -0.7140
-0.1260 -0.7280
-0.1400 -0.7420
-0.1540 -0.7560
-0.1680 -0.7700
-0.1820 -0.7700
-0.1960 -0.7700
-0.2100 -0.7700
-0.2240 -0.7840
-0.2380 -0.7840
-0.2520 -0.7840
-0.2660 -0.7840
-0.2800 -0.7840
-0.2940 -0.7840
-0.3080 -0.7840
-0.3220 -0.7840
-0.3360 -0.7840
-0.3500 -0.7980
-0.3640 -0.7980
-0.3780 -0.7980
-0.3920 -0.7980
-0.4060 -0.7980
-0.4200 -0.7980
-0.4340 -0.7980
-0.4480 -0.7980
-0.4620 -0.7980
-0.4760 -0.7980
-0.4900 -0.7980
-0.5040 -0.7980
-0.5180 -0.7980
-0.5320 -0.7980
-0.5460 -0.7980
-0.5600 -0.7980
-0.5740 -0.7980
-0.5880 -0.7980
-0.6020 -0.7980
-0.6160 -0.7980
-0.6300 -0.7980
-0.6440 -0.7980
-0.6580 -0.7980
-0.6720 -0.7980
-0.6860 -0.7980
-0.7000 -0.7980
-0.7140 -0.7980
-0.7280 -0.7980
-0.7420 -0.7980
-0.7560 -0.7980
-0.7700 -0.7980
-0.7840 -0.7980
-0.7980 -0.7980
-0.8120 -0.7980
-0.8260 -0.7980
-0.8400 -0.7980
-0.8540 -0.7980
-0.8680 -0.7980
-0.8820 -0.7980
-0.8960 -0.7980
-0.9100 -0.7980
-0.9240 -0.7980
-0.9380 -0.7980
-0.9520 -0.7980
-0.9660 -0.7980
-0.9800 -0.7980
-0.9940 -0.7980
-1.0080 -0.7980
-1.0220 -0.7980
-1.0360 -0.7980
-1.0500 -0.7980
-1.0640 -0.7980
-1.0780 -0.7980
-1.0920 -0.7980
-1.1060 -0.7980
-1.1200 -0.7980
-1.1340 -0.7980
-1.1480 -0.7980
-1.1620 -0.7980
-1.1760 -0.7980
-1.1900 -0.7980
-1.2040 -0.7980
-1.2180 -0.7980
-1.2320 -0.7980
-1.2460 -0.7980
-1.2600 -0.7980
-1.2740 -0.7980
-1.2880 -0.7980
-1.3020 -0.7980
-1.3160 -0.7980
-1.3300 -0.7980
-1.3440 -0.7980
-1.3580 -0.7980
-1.3720 -0.7980
-1.3860 -0.7980
-1.4000 -0.7980
-1.4140 -0.7980
-1.4280 -0.7980
-1.4420 -0.7980
-1.4560 -0.7980
-1.4700 -0.7980
-1.4840 -0.7980
-1.4980 -0.7980
-1.5120 -0.7980
-1.5260 -0.7980
-1.5400 -0.7980
-1.5540 -0.7980
-1.5680 -0.7980
-1.5820 -0.7980
-1.5960 -0.7980
-1.6100 -0.7980
-1.6240 -0.7980
-1.6380 -0.7980
-1.6520 -0.7980
-1.6660 -0.7980
-1.6800 -0.7980
-1.6940 -0.7980
-1.7080 -0.7980
-1.7220 -0.7980
-1.7360 -0.7980
-1.7500 -0.7980
-1.7640 -0.7980
-1.7780 -0.7980
-1.7920 -0.7980
-1.8060 -0.7980
-1.8200 -0.7980
-1.8340 -0.7980
-1.8480 -0.7980
-1.8620 -0.7980
-1.8760 -0.7980
-1.8900 -0.7980
-1.9040 -0.7980
-1.9180 -0.7980
-1.9320 -0.7980
-1.9460 -0.7980
-1.9600 -0.7980
-1.9740 -0.7980
-1.9880 -0.7980
-2.0020 -0.7980
-2.0160 -0.7980
-2.0300 -0.7980
-2.0440 -0.7980
-2.0580 -0.7980
-2.0580 -0.7840
-2.0720 -0.7700
-2.0860 -0.7700
-2.1000 -0.7700
-2.1140 -0.7700
-2.1280 -0.7700
-2.1280 -0.7560
-2.1280 -0.7420
-2.1420 -0.7280
-2.1420 -0.7140
-2.1560 -0.7000
-2.1700 -0.7000
-2.1840 -0.6860
-2.1980 -0.6720
-2.1980 -0.6580
-2.1980 -0.6440
-2.1980 -0.6300
-2.1980 -0.6160
-2.1980 -0.6020
-2.1980 -0.5880
-2.1980 -0.5740
-2.1980 -0.5600
-2.1980 -0.5460
-2.1980 -0.5320
-2.1980 -0.5180
-2.1980 -0.5040
-2.1980 -0.4900
-2.1980 -0.4760
-2.1980 -0.4620
-2.1980 -0.4480
-2.1980 -0.4340
-2.1980 -0.4200
-2.1980 -0.4060
-2.1980 -0.3920
-2.1980 -0.3780
-2.1980 -0.3640
-2.1980 -0.3500
-2.1980 -0.3360
-2.1980 -0.3220
-2.1980 -0.3080
-2.1980 -0.2940
-2.1980 -0.2800
-2.1980 -0.2660
-2.1980 -0.2520
-2.1980 -0.2380
-2.1980 -0.2240
-2.1980 -0.2100
-2.1980 -0.1960
-2.1980 -0.1820
-2.1980 -0.1680
-2.1980 -0.1540
-2.1980 -0.1400
-2.1980 -0.1260
-2.1980 -0.1120
-2.1980 -0.0980
-2.1980 -0.0840
-2.1980 -0.0700
-2.1980 -0.0560
-2.1980 -0.0420
-2.1980 -0.0280
-2.1980 -0.0140
-2.1980 0.0000
-2.1980 0.0140
-2.1980 0.0280
-2.1980 0.0420
-2.1980 0.0560
-2.1980 0.0700
-2.1980 0.0840
-2.1980 0.0980
-2.1980 0.1120
-2.1980 0.1260
-2.1980 0.1400
-2.1980 0.1540
-2.1980 0.1680
-2.1980 0.1820
-2.1980 0.1960
-2.1980 0.2100
-2.1980 0.2240
-2.1980 0.2380
-2.1980 0.2520
-2.1980 0.2660
-2.1980 0.2800
-2.1980 0.2940
-2.1980 0.3080
-2.1980 0.3220
-2.1980 0.3360
-2.1980 0.3500


==> figs/2007_003143_sp252_zo9.txt <==
-2.4080 0.4900
-2.3940 0.4900
-2.3800 0.4900
-2.3660 0.4900
-2.3520 0.4900
-2.3380 0.4900
-2.3240 0.4900
-2.3100 0.4900
-2.2960 0.4900
-2.2820 0.4900
-2.2680 0.4900
-2.2540 0.4900
-2.2400 0.4900
-2.2260 0.4900
-2.2120 0.4900
-2.1980 0.4900
-2.1840 0.4900
-2.1700 0.4900
-2.1560 0.4900
-2.1420 0.4900
-2.1280 0.4900
-2.1140 0.4900
-2.1000 0.4900
-2.0860 0.4900
-2.0720 0.4900
-2.0580 0.4900
-2.0440 0.4900
-2.0300 0.4900
-2.0160 0.4900
-2.0020 0.4900
-1.9880 0.4900
-1.9740 0.4900
-1.9600 0.4900
-1.9460 0.4900
-1.9320 0.4900
-1.9180 0.4900
-1.9040 0.4900
-1.8900 0.4900
-1.8760 0.4900
-1.8620 0.4900
-1.8480 0.4900
-1.8340 0.4900
-1.8200 0.4900
-1.8060 0.4900
-1.7920 0.4900
-1.7780 0.4900
-1.7640 0.4900
-1.7500 0.4900
-1.7360 0.4900
-1.7220 0.4900
-1.7080 0.4900
-1.6940 0.4900
-1.6800 0.4900
-1.6660 0.4900
-1.6520 0.4900
-1.6380 0.4900
-1.6240 0.4900
-1.6100 0.4900
-1.5960 0.4900
-1.5820 0.4900
-1.5680 0.4900
-1.5540 0.4900
-1.5400 0.4900
-1.5260 0.4900
-1.5120 0.4900
-1.4980 0.4900
-1.4840 0.4900
-1.4700 0.4900
-1.4560 0.4900
-1.4420 0.4900
-1.4280 0.4900
-1.4140 0.4900
-1.4000 0.4900
-1.3860 0.4900
-1.3720 0.4900
-1.3580 0.4900
-1.3440 0.4900
-1.3300 0.4900
-1.3160 0.4900
-1.3020 0.4900
-1.2880 0.4900
-1.2740 0.4900
-1.2600 0.4900
-1.2460 0.4900
-1.2320 0.4900
-1.2180 0.4900
-1.2040 0.4900
-1.1900 0.4900
-1.1760 0.4900
-1.1620 0.4900
-1.1480 0.4900
-1.1340 0.4900
-1.1200 0.4900
-1.1060 0.4900
-1.0920 0.4900
-1.0780 0.4900
-1.0640 0.4900
-1.0500 0.4900
-1.0360 0.4900
-1.0220 0.4900
-1.0080 0.4900
-0.9940 0.4900
-0.9800 0.4900
-0.9660 0.4900
-0.9520 0.4900
-0.9380 0.4900
-0.9240 0.4900
-0.9100 0.4900
-0.8960 0.4900
-0.8820 0.4900
-0.8680 0.4900
-0.8540 0.4900
-0.8400 0.4900
-0.8260 0.4900
-0.8120 0.4900
-0.7980 0.4900
-0.7840 0.4900
-0.7700 0.4900
-0.7560 0.4900
-0.7420 0.4900
-0.7280 0.4900
-0.7140 0.4900
-0.7000 0.4900
-0.6860 0.4900
-0.6720 0.4900
-0.6580 0.4900
-0.6440 0.4900
-0.6300 0.4900
-0.6160 0.4900
-0.6020 0.4900
-0.5880 0.4900
-0.5740 0.4900
-0.5600 0.4900
-0.5460 0.4900
-0.5320 0.4900
-0.5180 0.4900
-0.5040 0.4900
-0.4900 0.4900
-0.4760 0.4900
-0.4620 0.4900
-0.4480 0.4900
-0.4340 0.4900
-0.4200 0.4900
-0.4060 0.4900
-0.3920 0.4900
-0.3780 0.4900
-0.3640 0.4900
-0.3500 0.4900
-0.3360 0.4900
-0.3220 0.4900
-0.3080 0.4900
-0.2940 0.4900
-0.2800 0.4900
-0.2660 0.4900
-0.2520 0.4900
-0.2380 0.4900
-0.2240 0.4900
-0.2100 0.4900
-0.1960 0.4900
-0.1820 0.4900
-0.1680 0.4900
-0.1540 0.4900
-0.1400 0.4900
-0.1260 0.4900
-0.1120 0.4900
-0.0980 0.4900
-0.0840 0.4900
-0.0700 0.4900
-0.0560 0.4900
-0.0420 0.4900
-0.0280 0.4900
-0.0140 0.4900
0.0000 0.4900
0.0140 0.4900
0.0280 0.4900
0.0420 0.4900
0.0560 0.4900
0.0700 0.4900
0.0840 0.4900
0.0980 0.4900
0.1120 0.4760
0.1120 0.4620
0.1120 0.4480
0.1120 0.4340
0.1120 0.4200
0.1120 0.4060
0.1120 0.3920
0.1120 0.3780
0.1120 0.3640
0.1120 0.3500
0.1120 0.3360
0.1120 0.3220
0.1120 0.3080
0.1120 0.2940
0.1120 0.2800
0.1120 0.2660
0.1120 0.2520
0.1120 0.2380
0.1120 0.2240
0.1120 0.2100
0.1120 0.1960
0.1120 0.1820
0.1120 0.1680
0.1120 0.1540
0.1120 0.1400
0.1120 0.1260
0.1120 0.1120
0.1120 0.0980
0.1120 0.0840
0.1120 0.0700
0.1120 0.0560
0.1120 0.0420
0.1120 0.0280
0.1120 0.0140
0.1120 0.0000
0.1120 -0.0140
0.1120 -0.0280
0.1120 -0.0420
0.1120 -0.0560
0.1120 -0.0700
0.1120 -0.0840
0.1120 -0.0980
0.1120 -0.1120
0.1120 -0.1260
0.1120 -0.1400
0.1120 -0.1540
0.1120 -0.1680
0.1120 -0.1820
0.1120 -0.1960
0.1120 -0.2100
0.1120 -0.2240
0.1120 -0.2380
0.1120 -0.2520
0.1120 -0.2660
0.1120 -0.2800
0.1120 -0.2940
0.1120 -0.3080
0.1120 -0.3220
0.1120 -0.3360
0.1120 -0.3500
0.1120 -0.3640
0.1120 -0.3780
0.1120 -0.3920
0.1120 -0.4060
0.1120 -0.4200
0.1120 -0.4340
0.1120 -0.4480
0.1120 -0.4620
0.1120 -0.4760
0.1120 -0.4900
0.1120 -0.5040
0.1120 -0.5180
0.1120 -0.5320
0.1120 -0.5460
0.1120 -0.5600
0.1120 -0.5740
0.1120 -0.5880
0.1120 -0.6020
0.1120 -0.6160
0.1120 -0.6300
0.1120 -0.6440
0.1120 -0.6580
0.1120 -0.6720
0.1120 -0.6860
0.1120 -0.7000
0.1120 -0.7140
0.1120 -0.7280
0.1120 -0.7420
0.1120 -0.7560
0.1120 -0.7700
0.1120 -0.7840
0.1120 -0.7980
0.1120 -0.8120
0.1120 -0.8260
0.0980 -0.8400
0.0980 -0.8540
0.0840 -0.8680
0.0700 -0.8820
0.0560 -0.8960
0.0420 -0.8960
0.0280 -0.8960
0.0140 -0.8960
0.0000 -0.9100
-0.0140 -0.9100
-0.0280 -0.9100
-0.0420 -0.9100
-0.0560 -0.9100
-0.0700 -0.9100
-0.0840 -0.9100
-0.0980 -0.9100
-0.1120 -0.9100
-0.1260 -0.9240
-0.1400 -0.9240
-0.1540 -0.9240
-0.1680 -0.9240
-0.1820 -0.9240
-0.1960 -0.9240
-0.2100 -0.9240
-0.2240 -0.9240
-0.2380 -0.9240
-0.2520 -0.9240
-0.2660 -0.9240
-0.2800 -0.9240
-0.2940 -0.9240
-0.3080 -0.9240
-0.3220 -0.9240
-0.3360 -0.9240
-0.3500 -0.9240
-0.3640 -0.9240
-0.3780 -0.9240
-0.3920 -0.9240
-0.4060 -0.9240
-0.4200 -0.9240
-0.4340 -0.9240
-0.4480 -0.9240
-0.4620 -0.9240
-0.4760 -0.9240
-0.4900 -0.9240
-0.5040 -0.9240
-0.5180 -0.9240
-0.5320 -0.9240
-0.5460 -0.9240
-0.5600 -0.9240
-0.5740 -0.9240
-0.5880 -0.9240
-0.6020 -0.9240
-0.6160 -0.9240
-0.6300 -0.9240
-0.6440 -0.9240
-0.6580 -0.9240
-0.6720 -0.9240
-0.6860 -0.9240
-0.7000 -0.9240
-0.7140 -0.9240
-0.7280 -0.9240
-0.7420 -0.9240
-0.7560 -0.9240
-0.7700 -0.9240
-0.7840 -0.9240
-0.7980 -0.9240
-0.8120 -0.9240
-0.8260 -0.9240
-0.8400 -0.9240
-0.8540 -0.9240
-0.8680 -0.9240
-0.8820 -0.9240
-0.8960 -0.9240
-0.9100 -0.9240
-0.9240 -0.9240
-0.9380 -0.9240
-0.9520 -0.9240
-0.9660 -0.9240
-0.9800 -0.9240
-0.9940 -0.9240
-1.0080 -0.9240
-1.0220 -0.9240
-1.0360 -0.9240
-1.0500 -0.9240
-1.0640 -0.9240
-1.0780 -0.9240
-1.0920 -0.9240
-1.1060 -0.9240
-1.1200 -0.9240
-1.1340 -0.9240
-1.1480 -0.9240
-1.1620 -0.9240
-1.1760 -0.9240
-1.1900 -0.9240
-1.2040 -0.9240
-1.2180 -0.9240
-1.2320 -0.9240
-1.2460 -0.9240
-1.2600 -0.9240
-1.2740 -0.9240
-1.2880 -0.9240
-1.3020 -0.9240
-1.3160 -0.9240
-1.3300 -0.9240
-1.3440 -0.9240
-1.3580 -0.9240
-1.3720 -0.9240
-1.3860 -0.9240
-1.4000 -0.9240
-1.4140 -0.9240
-1.4280 -0.9240
-1.4420 -0.9240
-1.4560 -0.9240
-1.4700 -0.9240
-1.4840 -0.9240
-1.4980 -0.9240
-1.5120 -0.9240
-1.5260 -0.9240
-1.5400 -0.9240
-1.5540 -0.9240
-1.5680 -0.9240
-1.5820 -0.9240
-1.5960 -0.9240
-1.6100 -0.9240
-1.6240 -0.9240
-1.6380 -0.9240
-1.6520 -0.9240
-1.6660 -0.9240
-1.6800 -0.9240
-1.6940 -0.9240
-1.7080 -0.9240
-1.7220 -0.9240
-1.7360 -0.9240
-1.7500 -0.9240
-1.7640 -0.9240
-1.7780 -0.9240
-1.7920 -0.9240
-1.8060 -0.9240
-1.8200 -0.9240
-1.8340 -0.9240
-1.8480 -0.9240
-1.8620 -0.9240
-1.8760 -0.9240
-1.8900 -0.9240
-1.9040 -0.9240
-1.9180 -0.9240
-1.9320 -0.9240
-1.9460 -0.9240
-1.9600 -0.9240
-1.9740 -0.9240
-1.9880 -0.9240
-2.0020 -0.9240
-2.0160 -0.9240
-2.0300 -0.9240
-2.0440 -0.9240
-2.0580 -0.9240
-2.0720 -0.9240
-2.0860 -0.9240
-2.1000 -0.9240
-2.1140 -0.9240
-2.1280 -0.9240
-2.1420 -0.9240
-2.1560 -0.9240
-2.1700 -0.9240
-2.1840 -0.9240
-2.1980 -0.9240
-2.2120 -0.9240
-2.2260 -0.9240
-2.2400 -0.9240
-2.2540 -0.9240
-2.2680 -0.9240
-2.2680 -0.9100
-2.2820 -0.8960
-2.2960 -0.8960
-2.3100 -0.8960
-2.3240 -0.8960
-2.3380 -0.8960
-2.3380 -0.8820
-2.3380 -0.8680
-2.3520 -0.8540
-2.3520 -0.8400
-2.3660 -0.8260
-2.3800 -0.8260
-2.3940 -0.8120
-2.4080 -0.7980
-2.4080 -0.7840
-2.4080 -0.7700
-2.4080 -0.7560
-2.4080 -0.7420
-2.4080 -0.7280
-2.4080 -0.7140
-2.4080 -0.7000
-2.4080 -0.6860
-2.4080 -0.6720
-2.4080 -0.6580
-2.4080 -0.6440
-2.4080 -0.6300
-2.4080 -0.6160
-2.4080 -0.6020
-2.4080 -0.5880
-2.4080 -0.5740
-2.4080 -0.5600
-2.4080 -0.5460
-2.4080 -0.5320
-2.4080 -0.5180
-2.4080 -0.5040
-2.4080 -0.4900
-2.4080 -0.4760
-2.4080 -0.4620
-2.4080 -0.4480
-2.4080 -0.4340
-2.4080 -0.4200
-2.4080 -0.4060
-2.4080 -0.3920
-2.4080 -0.3780
-2.4080 -0.3640
-2.4080 -0.3500
-2.4080 -0.3360
-2.4080 -0.3220
-2.4080 -0.3080
-2.4080 -0.2940
-2.4080 -0.2800
-2.4080 -0.2660
-2.4080 -0.2520
-2.4080 -0.2380
-2.4080 -0.2240
-2.4080 -0.2100
-2.4080 -0.1960
-2.4080 -0.1820
-2.4080 -0.1680
-2.4080 -0.1540
-2.4080 -0.1400
-2.4080 -0.1260
-2.4080 -0.1120
-2.4080 -0.0980
-2.4080 -0.0840
-2.4080 -0.0700
-2.4080 -0.0560
-2.4080 -0.0420
-2.4080 -0.0280
-2.4080 -0.0140
-2.4080 0.0000
-2.4080 0.0140
-2.4080 0.0280
-2.4080 0.0420
-2.4080 0.0560
-2.4080 0.0700
-2.4080 0.0840
-2.4080 0.0980
-2.4080 0.1120
-2.4080 0.1260
-2.4080 0.1400
-2.4080 0.1540
-2.4080 0.1680
-2.4080 0.1820
-2.4080 0.1960
-2.4080 0.2100
-2.4080 0.2240
-2.4080 0.2380
-2.4080 0.2520
-2.4080 0.2660
-2.4080 0.2800
-2.4080 0.2940
-2.4080 0.3080
-2.4080 0.3220
-2.4080 0.3360
-2.4080 0.3500
-2.4080 0.3640
-2.4080 0.3780
-2.4080 0.3920
-2.4080 0.4060
-2.4080 0.4200
-2.4080 0.4340
-2.4080 0.4480
-2.4080 0.4620
-2.4080 0.4760
-2.4080 0.4900


==> figs/2007_003143_sp252_zoN3.txt <==
-2.5340 -0.0560
-2.5200 -0.0560
-2.5060 -0.0560
-2.4920 -0.0560
-2.4780 -0.0560
-2.4640 -0.0700
-2.4500 -0.0700
-2.4360 -0.0700
-2.4220 -0.0700
-2.4080 -0.0700
-2.3940 -0.0700
-2.3800 -0.0700
-2.3660 -0.0700
-2.3520 -0.0700
-2.3380 -0.0700
-2.3240 -0.0700
-2.3100 -0.0700
-2.2960 -0.0700
-2.2820 -0.0700
-2.2680 -0.0700
-2.2540 -0.0700
-2.2400 -0.0700
-2.2260 -0.0840
-2.2120 -0.0840
-2.1980 -0.0700
-2.2120 -0.0560
-2.1980 -0.0420
-2.2120 -0.0280
-2.2260 -0.0280
-2.2400 -0.0280
-2.2540 -0.0280
-2.2680 -0.0280
-2.2820 -0.0280
-2.2960 -0.0280
-2.3100 -0.0420
-2.3240 -0.0420
-2.3240 -0.0280
-2.3100 -0.0280
-2.2960 -0.0280
-2.2820 -0.0280
-2.2680 -0.0280
-2.2540 -0.0280
-2.2400 -0.0280
-2.2260 -0.0280
-2.2120 -0.0140
-2.1980 -0.0140
-2.1840 0.0000
-2.1980 0.0140
-2.1840 0.0140
-2.1700 0.0280
-2.1840 0.0420
-2.1980 0.0560
-2.2120 0.0560
-2.2260 0.0560
-2.2400 0.0700
-2.2540 0.0840
-2.2680 0.0840
-2.2820 0.0980
-2.2820 0.1120
-2.2960 0.1260
-2.2960 0.1400
-2.2820 0.1540
-2.2680 0.1680
-2.2540 0.1820
-2.2540 0.1960
-2.2400 0.2100
-2.2400 0.2240
-2.2260 0.2380
-2.2260 0.2520
-2.2120 0.2520
-2.1980 0.2520
-2.1840 0.2520
-2.1700 0.2520
-2.1560 0.2520
-2.1420 0.2520
-2.1280 0.2520
-2.1140 0.2380
-2.1000 0.2520
-2.0860 0.2380
-2.0720 0.2380
-2.0580 0.2380
-2.0440 0.2380
-2.0300 0.2380
-2.0160 0.2380
-2.0020 0.2520
-1.9880 0.2660
-1.9880 0.2800
-1.9740 0.2940
-1.9600 0.3080
-1.9460 0.3220
-1.9320 0.3080
-1.9180 0.3080
-1.9040 0.3080
-1.8900 0.3080
-1.8760 0.3080
-1.8620 0.3080
-1.8480 0.3080
-1.8340 0.3080
-1.8200 0.3080
-1.8060 0.3080
-1.7920 0.3080
-1.7780 0.3080
-1.7640 0.3080
-1.7500 0.3080
-1.7360 0.3220
-1.7220 0.3360
-1.7080 0.3500
-1.7220 0.3640
-1.7080 0.3780
-1.6940 0.3920
-1.6940 0.4060
-1.6940 0.4200
-1.6800 0.4340
-1.6660 0.4480
-1.6520 0.4480
-1.6380 0.4480
-1.6240 0.4340
-1.6100 0.4480
-1.5960 0.4480
-1.5820 0.4480
-1.5680 0.4620
-1.5540 0.4480
-1.5400 0.4480
-1.5260 0.4620
-1.5120 0.4620
-1.4980 0.4480
-1.4840 0.4620
-1.4840 0.4760
-1.4980 0.4900
-1.4840 0.4900
-1.4700 0.4900
-1.4560 0.4900
-1.4420 0.4900
-1.4280 0.4900
-1.4140 0.4900
-1.4000 0.4900
-1.3860 0.4900
-1.3720 0.4900
-1.3580 0.4900
-1.3440 0.4900
-1.3300 0.4900
-1.3160 0.4900
-1.3020 0.4900
-1.2880 0.4900
-1.2740 0.4900
-1.2600 0.4900
-1.2460 0.4900
-1.2320 0.5040
-1.2460 0.5180
-1.2600 0.5180
-1.2740 0.5180
-1.2880 0.5180
-1.3020 0.5180
-1.2880 0.5180
-1.2740 0.5180
-1.2600 0.5180
-1.2460 0.5320
-1.2600 0.5460
-1.2740 0.5460
-1.2600 0.5460
-1.2460 0.5320
-1.2320 0.5320
-1.2180 0.5460
-1.2180 0.5600
-1.2040 0.5740
-1.2040 0.5880
-1.1900 0.6020
-1.2040 0.6160
-1.1900 0.6020
-1.1760 0.6160
-1.1620 0.6160
-1.1480 0.6300
-1.1620 0.6440
-1.1620 0.6580
-1.1620 0.6720
-1.1760 0.6860
-1.1900 0.7000
-1.2040 0.7000
-1.2180 0.7140
-1.2040 0.7140
-1.1900 0.7140
-1.1760 0.7280
-1.1620 0.7280
-1.1480 0.7280
-1.1340 0.7280
-1.1200 0.7280
-1.1060 0.7280
-1.0920 0.7280
-1.0780 0.7420
-1.0640 0.7280
-1.0500 0.7280
-1.0360 0.7420
-1.0360 0.7560
-1.0220 0.7560
-1.0080 0.7420
-0.9940 0.7420
-0.9940 0.7280
-0.9940 0.7140
-0.9940 0.7000
-0.9940 0.6860
-1.0080 0.6860
-1.0220 0.6720
-1.0360 0.6580
-1.0360 0.6440
-1.0360 0.6300
-1.0220 0.6160
-1.0080 0.6160
-0.9940 0.6020
-0.9800 0.6020
-0.9660 0.6020
-0.9520 0.6020
-0.9380 0.6020
-0.9240 0.6020
-0.9380 0.6020
-0.9520 0.5880
-0.9660 0.5740
-0.9520 0.5600
-0.9380 0.5600
-0.9240 0.5600
-0.9100 0.5460
-0.8960 0.5460
-0.8820 0.5460
-0.8680 0.5320
-0.8540 0.5460
-0.8400 0.5320
-0.8260 0.5180
-0.8120 0.5180
-0.7980 0.5180
-0.7840 0.5320
-0.7700 0.5180
-0.7560 0.5040
-0.7420 0.4900
-0.7280 0.4760
-0.7140 0.4760
-0.7000 0.4760
-0.6860 0.4760
-0.6720 0.4760
-0.6580 0.4760
-0.6440 0.4760
-0.6300 0.4760
-0.6160 0.4760
-0.6020 0.4760
-0.5880 0.4760
-0.5740 0.4760
-0.5600 0.4760
-0.5460 0.4760
-0.5320 0.4760
-0.5180 0.4760
-0.5040 0.4760
-0.4900 0.4760
-0.4760 0.4900
-0.4760 0.5040
-0.4620 0.5180
-0.4480 0.5320
-0.4340 0.5320
-0.4200 0.5320
-0.4060 0.5320
-0.3920 0.5320
-0.3780 0.5320
-0.3640 0.5320
-0.3500 0.5320
-0.3360 0.5320
-0.3220 0.5320
-0.3080 0.5320
-0.2940 0.5320
-0.2800 0.5320
-0.2660 0.5320
-0.2520 0.5460
-0.2520 0.5320
-0.2380 0.5180
-0.2380 0.5040
-0.2240 0.4900
-0.2100 0.4760
-0.2100 0.4620
-0.2100 0.4480
-0.2100 0.4340
-0.2100 0.4200
-0.2100 0.4060
-0.2100 0.3920
-0.2100 0.3780
-0.2100 0.3640
-0.2100 0.3500
-0.2240 0.3360
-0.2240 0.3220
-0.2240 0.3080
-0.2100 0.2940
-0.1960 0.2940
-0.1820 0.2940
-0.1680 0.2940
-0.1540 0.2940
-0.1400 0.3080
-0.1260 0.3080
-0.1120 0.2940
-0.0980 0.2940
-0.0980 0.2800
-0.0840 0.2660
-0.0840 0.2520
-0.0700 0.2380
-0.0700 0.2240
-0.0700 0.2100
-0.0700 0.1960
-0.0560 0.1820
-0.0560 0.1680
-0.0560 0.1540
-0.0700 0.1540
-0.0840 0.1540
-0.0980 0.1540
-0.1120 0.1400
-0.1260 0.1400
-0.1400 0.1400
-0.1540 0.1400
-0.1680 0.1400
-0.1820 0.1260
-0.1960 0.1260
-0.2100 0.1260
-0.2240 0.1260
-0.2380 0.1260
-0.2520 0.1120
-0.2660 0.1120
-0.2800 0.1120
-0.2940 0.1120
-0.3080 0.0980
-0.2940 0.0840
-0.2800 0.0700
-0.2800 0.0560
-0.2800 0.0420
-0.2660 0.0280
-0.2660 0.0140
-0.2660 0.0000
-0.2520 -0.0140
-0.2520 -0.0280
-0.2380 -0.0420
-0.2380 -0.0560
-0.2380 -0.0700
-0.2240 -0.0840
-0.2240 -0.0980
-0.2100 -0.1120
-0.2100 -0.1260
-0.2240 -0.1400
-0.2380 -0.1400
-0.2520 -0.1540
-0.2380 -0.1680
-0.2240 -0.1680
-0.2100 -0.1680
-0.1960 -0.1540
-0.1820 -0.1540
-0.1680 -0.1400
-0.1540 -0.1400
-0.1400 -0.1400
-0.1260 -0.1260
-0.1120 -0.1260
-0.1120 -0.1400
-0.1260 -0.1400
-0.1400 -0.1540
-0.1400 -0.1680
-0.1540 -0.1540
-0.1680 -0.1540
-0.1820 -0.1680
-0.1820 -0.1820
-0.1960 -0.1820
-0.2100 -0.1820
-0.2240 -0.1960
-0.2380 -0.2100
-0.2240 -0.2240
-0.2100 -0.2240
-0.2240 -0.2240
-0.2380 -0.2100
-0.2520 -0.2240
-0.2660 -0.2240
-0.2800 -0.2380
-0.2660 -0.2520
-0.2520 -0.2660
-0.2380 -0.2660
-0.2240 -0.2520
-0.2380 -0.2660
-0.2380 -0.2800
-0.2520 -0.2940
-0.2660 -0.3080
-0.2800 -0.3220
-0.2660 -0.3360
-0.2520 -0.3360
-0.2380 -0.3220
-0.2240 -0.3080
-0.2240 -0.3220
-0.2380 -0.3360
-0.2520 -0.3500
-0.2520 -0.3640
-0.2660 -0.3780
-0.2660 -0.3920
-0.2660 -0.4060
-0.2520 -0.4200
-0.2380 -0.4060
-0.2240 -0.3920
-0.2240 -0.3780
-0.2100 -0.3640
-0.1960 -0.3500
-0.1820 -0.3360
-0.1680 -0.3220
-0.1540 -0.3080
-0.1400 -0.2940
-0.1260 -0.2940
-0.1120 -0.2800
-0.0980 -0.2660
-0.1120 -0.2800
-0.1260 -0.2940
-0.1400 -0.2940
-0.1540 -0.3080
-0.1680 -0.3220
-0.1820 -0.3360
-0.1960 -0.3500
-0.2100 -0.3640
-0.2100 -0.3780
-0.2240 -0.3920
-0.2380 -0.4060
-0.2380 -0.4200
-0.2520 -0.4340
-0.2660 -0.4480
-0.2660 -0.4620
-0.2800 -0.4760
-0.2800 -0.4900
-0.2800 -0.4760
-0.2660 -0.4620
-0.2660 -0.4480
-0.2520 -0.4340
-0.2520 -0.4200
-0.2660 -0.4060
-0.2800 -0.3920
-0.2940 -0.4060
-0.2940 -0.4200
-0.2940 -0.4340
-0.3080 -0.4480
-0.3220 -0.4620
-0.3080 -0.4760
-0.3220 -0.4760
-0.3360 -0.4900
-0.3220 -0.4760
-0.3220 -0.4620
-0.3220 -0.4480
-0.3360 -0.4340
-0.3500 -0.4480
-0.3640 -0.4620
-0.3640 -0.4760
-0.3780 -0.4760
-0.3780 -0.4620
-0.3920 -0.4480
-0.4060 -0.4480
-0.4200 -0.4620
-0.4340 -0.4760
-0.4340 -0.4900
-0.4480 -0.5040
-0.4340 -0.5180
-0.4200 -0.5180
-0.4200 -0.5320
-0.4340 -0.5180
-0.4480 -0.5320
-0.4480 -0.5460
-0.4620 -0.5600
-0.4620 -0.5740
-0.4480 -0.5880
-0.4340 -0.5880
-0.4200 -0.5740
-0.4060 -0.5600
-0.3920 -0.5740
-0.3920 -0.5880
-0.4060 -0.6020
-0.4060 -0.6160
-0.4060 -0.6300
-0.4060 -0.6440
-0.4060 -0.6580
-0.3920 -0.6720
-0.3920 -0.6860
-0.3780 -0.7000
-0.3780 -0.7140
-0.3920 -0.7280
-0.3920 -0.7420
-0.3920 -0.7560
-0.3920 -0.7700
-0.3920 -0.7840
-0.3920 -0.7980
-0.3920 -0.8120
-0.3920 -0.8260
-0.3920 -0.8400
-0.4060 -0.8400
-0.4200 -0.8540
-0.4340 -0.8680
-0.4340 -0.8540
-0.4340 -0.8400
-0.4200 -0.8260
-0.4340 -0.8120
-0.4480 -0.8120
-0.4620 -0.8260
-0.4620 -0.8400
-0.4620 -0.8540
-0.4760 -0.8400
-0.4900 -0.8400
-0.5040 -0.8400
-0.5180 -0.8540
-0.5180 -0.8400
-0.5180 -0.8260
-0.5180 -0.8120
-0.5180 -0.7980
-0.5180 -0.7840
-0.5180 -0.7700
-0.5180 -0.7560
-0.5180 -0.7420
-0.5180 -0.7280
-0.5320 -0.7140
-0.5460 -0.7280
-0.5460 -0.7420
-0.5460 -0.7560
-0.5600 -0.7420
-0.5740 -0.7560
-0.5740 -0.7420
-0.5600 -0.7280
-0.5740 -0.7140
-0.5600 -0.7140
-0.5460 -0.7000
-0.5600 -0.6860
-0.5600 -0.6720
-0.5600 -0.6580
-0.5600 -0.6440
-0.5600 -0.6300
-0.5600 -0.6160
-0.5740 -0.6020
-0.5880 -0.6160
-0.6020 -0.6300
-0.6020 -0.6440
-0.5880 -0.6580
-0.6020 -0.6720
-0.6160 -0.6860
-0.6160 -0.7000
-0.6300 -0.7140
-0.6300 -0.7280
-0.6300 -0.7420
-0.6300 -0.7560
-0.6440 -0.7700
-0.6440 -0.7840
-0.6580 -0.7980
-0.6580 -0.8120
-0.6580 -0.8260
-0.6580 -0.8400
-0.6580 -0.8540
-0.6580 -0.8680
-0.6720 -0.8820
-0.6720 -0.8960
-0.6720 -0.9100
-0.6720 -0.9240
-0.6720 -0.9380
-0.6580 -0.9520
-0.6580 -0.9660
-0.6580 -0.9800
-0.6580 -0.9940
-0.6580 -1.0080
-0.6580 -1.0220
-0.6580 -1.0360
-0.6580 -1.0500
-0.6720 -1.0500
-0.6860 -1.0500
-0.7000 -1.0640
-0.7140 -1.0640
-0.7280 -1.0640
-0.7420 -1.0640
-0.7560 -1.0640
-0.7700 -1.0640
-0.7840 -1.0780
-0.7980 -1.0780
-0.8120 -1.0780
-0.8260 -1.0780
-0.8400 -1.0780
-0.8540 -1.0780
-0.8680 -1.0780
-0.8820 -1.0920
-0.8960 -1.0920
-0.9100 -1.0920
-0.9240 -1.0920
-0.9380 -1.0920
-0.9520 -1.0920
-0.9660 -1.1060
-0.9800 -1.1060
-0.9940 -1.1060
-1.0080 -1.1060
-1.0220 -1.1200
-1.0360 -1.1200
-1.0500 -1.1200
-1.0640 -1.1200
-1.0780 -1.1200
-1.0920 -1.1200
-1.1060 -1.1200
-1.1200 -1.1200
-1.1340 -1.1200
-1.1480 -1.1340
-1.1620 -1.1340
-1.1760 -1.1340
-1.1900 -1.1340
-1.2040 -1.1340
-1.2180 -1.1340
-1.2320 -1.1340
-1.2460 -1.1200
-1.2600 -1.1200
-1.2600 -1.1060
-1.2600 -1.0920
-1.2740 -1.0780
-1.2740 -1.0640
-1.2880 -1.0500
-1.2880 -1.0360
-1.2740 -1.0220
-1.2740 -1.0080
-1.2880 -0.9940
-1.2740 -0.9800
-1.2880 -0.9660
-1.3020 -0.9660
-1.3160 -0.9660
-1.3300 -0.9800
-1.3440 -0.9800
-1.3580 -0.9800
-1.3720 -0.9800
-1.3860 -0.9940
-1.4000 -0.9940
-1.4140 -1.0080
-1.4280 -1.0080
-1.4420 -1.0080
-1.4560 -0.9940
-1.4700 -1.0080
-1.4840 -1.0220
-1.4980 -1.0220
-1.5120 -1.0220
-1.5260 -1.0360
-1.5400 -1.0360
-1.5540 -1.0360
-1.5680 -1.0360
-1.5820 -1.0360
-1.5960 -1.0220
-1.6100 -1.0220
-1.6240 -1.0220
-1.6380 -1.0220
-1.6520 -1.0220
-1.6660 -1.0220
-1.6800 -1.0220
-1.6940 -1.0220
-1.6800 -1.0220
-1.6660 -1.0080
-1.6800 -0.9940
-1.6940 -0.9940
-1.7080 -0.9940
-1.7220 -0.9940
-1.7080 -0.9800
-1.7220 -0.9660
-1.7360 -0.9520
-1.7220 -0.9380
-1.7080 -0.9380
-1.6940 -0.9240
-1.6800 -0.9100
-1.6800 -0.8960
-1.6800 -0.8820
-1.6660 -0.8680
-1.6800 -0.8540
-1.6800 -0.8400
-1.6800 -0.8260
-1.6660 -0.8260
-1.6520 -0.8260
-1.6380 -0.8260
-1.6240 -0.8260
-1.6100 -0.8260
-1.5960 -0.8120
-1.6100 -0.7980
-1.6240 -0.7980
-1.6380 -0.7980
-1.6520 -0.7980
-1.6660 -0.7980
-1.6800 -0.7840
-1.6940 -0.7840
-1.7080 -0.7700
-1.7220 -0.7700
-1.7360 -0.7560
-1.7500 -0.7420
-1.7640 -0.7280
-1.7640 -0.7140
-1.7780 -0.7000
-1.7780 -0.6860
-1.7920 -0.6720
-1.7920 -0.6580
-1.8060 -0.6440
-1.8060 -0.6300
-1.8200 -0.6160
-1.8340 -0.6020
-1.8340 -0.5880
-1.8480 -0.5740
-1.8480 -0.5600
-1.8480 -0.5460
-1.8480 -0.5320
-1.8480 -0.5180
-1.8480 -0.5040
-1.8620 -0.4900
-1.8760 -0.4760
-1.8900 -0.4760
-1.9040 -0.4760
-1.9180 -0.4760
-1.9320 -0.4760
-1.9460 -0.4760
-1.9600 -0.4760
-1.9740 -0.4760
-1.9880 -0.4620
-2.0020 -0.4620
-2.0160 -0.4620
-2.0300 -0.4620
-2.0440 -0.4620
-2.0580 -0.4620
-2.0720 -0.4620
-2.0860 -0.4620
-2.1000 -0.4620
-2.1140 -0.4480
-2.1280 -0.4480
-2.1420 -0.4480
-2.1560 -0.4480
-2.1700 -0.4480
-2.1840 -0.4340
-2.1980 -0.4340
-2.2120 -0.4340
-2.2260 -0.4340
-2.2400 -0.4200
-2.2260 -0.4200
-2.2120 -0.4060
-2.2260 -0.3920
-2.2120 -0.4060
-2.1980 -0.4060
-2.1840 -0.4060
-2.1700 -0.4060
-2.1560 -0.4060
-2.1420 -0.4060
-2.1280 -0.4060
-2.1140 -0.4060
-2.1000 -0.4060
-2.0860 -0.4060
-2.0720 -0.4060
-2.0580 -0.4060
-2.0440 -0.3920
-2.0440 -0.3780
-2.0580 -0.3640
-2.0720 -0.3640
-2.0860 -0.3640
-2.1000 -0.3500
-2.1140 -0.3640
-2.1140 -0.3780
-2.1280 -0.3640
-2.1420 -0.3640
-2.1560 -0.3640
-2.1420 -0.3500
-2.1280 -0.3500
-2.1140 -0.3500
-2.1000 -0.3500
-2.0860 -0.3500
-2.0720 -0.3500
-2.0580 -0.3360
-2.0580 -0.3220
-2.0720 -0.3080
-2.0860 -0.3220
-2.1000 -0.3080
-2.1000 -0.2940
-2.1000 -0.2800
-2.1140 -0.2660
-2.1280 -0.2800
-2.1280 -0.2940
-2.1280 -0.3080
-2.1280 -0.3220
-2.1420 -0.3220
-2.1560 -0.3220
-2.1700 -0.3220
-2.1560 -0.3220
-2.1420 -0.3080
-2.1560 -0.2940
-2.1700 -0.2940
-2.1840 -0.2940
-2.1980 -0.2940
-2.2120 -0.2940
-2.2260 -0.2800
-2.2400 -0.2800
-2.2540 -0.2800
-2.2680 -0.2800
-2.2820 -0.2800
-2.2960 -0.2800
-2.3100 -0.2800
-2.3240 -0.2800
-2.3380 -0.2800
-2.3520 -0.2660
-2.3660 -0.2660
-2.3800 -0.2660
-2.3940 -0.2660
-2.4080 -0.2660
-2.4220 -0.2660
-2.4220 -0.2520
-2.4080 -0.2380
-2.4220 -0.2240
-2.4360 -0.2240
-2.4500 -0.2380
-2.4500 -0.2520
-2.4640 -0.2520
-2.4780 -0.2520
-2.4920 -0.2520
-2.5060 -0.2520
-2.4920 -0.2520
-2.4780 -0.2520
-2.4640 -0.2520
-2.4500 -0.2380
-2.4640 -0.2240
-2.4640 -0.2100
-2.4640 -0.1960
-2.4640 -0.1820
-2.4640 -0.1680
-2.4640 -0.1540
-2.4640 -0.1400
-2.4640 -0.1260
-2.4640 -0.1400
-2.4640 -0.1540
-2.4640 -0.1680
-2.4640 -0.1820
-2.4640 -0.1960
-2.4500 -0.2100
-2.4360 -0.1960
-2.4360 -0.1820
-2.4360 -0.1680
-2.4220 -0.1540
-2.4220 -0.1400
-2.4080 -0.1540
-2.3940 -0.1400
-2.3940 -0.1260
-2.3800 -0.1120
-2.3940 -0.0980
-2.4080 -0.0980
-2.4080 -0.0840
-2.4220 -0.0700
-2.4360 -0.0700
-2.4500 -0.0700
-2.4640 -0.0700
-2.4780 -0.0840
-2.4640 -0.0980
-2.4780 -0.0840
-2.4920 -0.0840
-2.4780 -0.0840
-2.4640 -0.0700
-2.4780 -0.0560
-2.4920 -0.0560
-2.5060 -0.0560
-2.5200 -0.0560
-2.5340 -0.0560


==> figs/2007_003143_suppix252.txt <==
-1.3860 -0.1120
-1.3720 -0.1120
-1.3580 -0.1120
-1.3440 -0.1120
-1.3300 -0.1120
-1.3160 -0.1120
-1.3020 -0.1120
-1.2880 -0.1120
-1.2740 -0.1120
-1.2600 -0.1120
-1.2460 -0.1120
-1.2320 -0.1120
-1.2180 -0.1120
-1.2040 -0.1260
-1.1900 -0.1260
-1.1760 -0.1260
-1.1620 -0.1260
-1.1480 -0.1260
-1.1340 -0.1260
-1.1200 -0.1260
-1.1060 -0.1260
-1.0920 -0.1120
-1.0780 -0.1120
-1.0640 -0.1120
-1.0500 -0.1120
-1.0360 -0.1120
-1.0220 -0.1120
-1.0080 -0.1120
-0.9940 -0.1120
-0.9800 -0.1120
-0.9660 -0.1120
-0.9520 -0.1120
-0.9380 -0.1120
-0.9240 -0.1260
-0.9240 -0.1400
-0.9240 -0.1540
-0.9240 -0.1680
-0.9240 -0.1820
-0.9240 -0.1960
-0.9240 -0.2100
-0.9240 -0.2240
-0.9380 -0.2380
-0.9380 -0.2520
-0.9520 -0.2660
-0.9660 -0.2800
-0.9800 -0.2940
-0.9940 -0.2800
-1.0080 -0.2940
-1.0220 -0.2940
-1.0360 -0.3080
-1.0500 -0.3080
-1.0640 -0.3080
-1.0780 -0.3080
-1.0780 -0.2940
-1.0780 -0.2800
-1.0920 -0.2660
-1.1060 -0.2520
-1.1200 -0.2520
-1.1200 -0.2380
-1.1340 -0.2240
-1.1480 -0.2380
-1.1480 -0.2520
-1.1620 -0.2660
-1.1760 -0.2800
-1.1620 -0.2940
-1.1480 -0.3080
-1.1620 -0.3220
-1.1760 -0.3220
-1.1900 -0.3220
-1.2040 -0.3220
-1.2180 -0.3220
-1.2320 -0.3220
-1.2460 -0.3220
-1.2320 -0.3220
-1.2180 -0.3080
-1.2320 -0.2940
-1.2460 -0.2940
-1.2320 -0.2800
-1.2320 -0.2660
-1.2320 -0.2520
-1.2460 -0.2380
-1.2600 -0.2240
-1.2740 -0.2240
-1.2880 -0.2380
-1.2880 -0.2520
-1.3020 -0.2660
-1.3020 -0.2800
-1.3020 -0.2940
-1.3160 -0.2940
-1.3160 -0.2800
-1.3160 -0.2660
-1.3300 -0.2520
-1.3300 -0.2380
-1.3440 -0.2240
-1.3580 -0.2240
-1.3720 -0.2100
-1.3860 -0.1960
-1.3860 -0.1820
-1.3860 -0.1680
-1.3860 -0.1540
-1.3860 -0.1400
-1.3860 -0.1260
-1.3860 -0.1120


==> figs/examples.txt <==
2011_002322
2007_001586
2009_000412
2007_000129
2008_001439
2007_000830
2007_000830
2010_005284
2009_003494
2008_006108
2008_006408
2009_004507
2007_002643
2011_002358
2010_001024
2007_001311
2008_004654
2010_001557
2007_002728
2007_001585
2007_003143

